Parameter-Conditioned Sequential Generative Modeling of Fluid Flows

The computational cost associated with simulating fluid flows can make it infeasible to run many simulations across multiple flow conditions. Building upon concepts from generative modeling, we introduce a new method for learning neural network models capable of performing efficient parameterized simulations of fluid flows. Evaluated on their ability to simulate both two-dimensional and three-dimensional fluid flows, trained models are shown to capture local and global properties of the flow fields at a wide array of flow conditions. Furthermore, flow simulations generated by the trained models are shown to be orders of magnitude faster than the corresponding computational fluid dynamics simulations.

==> lift_bottom_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,-7.741587830836449413e-03,4.164555616925635917e-04,-1.465896724186288580e-02,-1.472339674827871647e-02,-1.531302181262916839e-02,-1.832148844113334896e-02,-2.315064285839429914e-02,-3.031619465929868973e-02,-3.670159882380485961e-02,-4.362942469524622169e-02,-5.158288984049774761e-02
2.000000000000000000e+00,-3.958821357988195899e-03,2.646717977192958315e-03,-1.082937752780299689e-02,-1.857129696616022230e-02,-1.215843515530679042e-02,-2.185144961259366525e-02,-2.596702495732561289e-02,-2.945312999892801820e-02,-3.670155045261580540e-02,-4.362942836996119844e-02,-5.158289824622874775e-02
3.000000000000000000e+00,8.788699791533183259e-04,2.227010092843650924e-03,-6.562004429277124018e-03,-2.064592486972172125e-02,-1.059142454496386776e-02,-2.538345184910606456e-02,-2.885831480031897378e-02,-2.895451913811375455e-02,-3.670161149001760492e-02,-4.362941118781415994e-02,-5.158287506262171362e-02
4.000000000000000000e+00,5.216822431142409400e-03,-5.229522241902984092e-04,-3.096455786233409668e-03,-2.033509400398125777e-02,-1.120392144831128256e-02,-2.768629082464624247e-02,-3.090423199591119108e-02,-2.894789909952777407e-02,-3.670176966403482233e-02,-4.362941218625615569e-02,-5.158287840350661568e-02
5.000000000000000000e+00,7.284435150439305673e-03,-4.745851062804007370e-03,-1.664727909965302288e-03,-1.794339930084487555e-02,-1.389057359033607497e-02,-2.820387212804509325e-02,-3.156165024561730093e-02,-2.945426030231756975e-02,-3.670199019170783394e-02,-4.362939947432686871e-02,-5.158287311216080973e-02
6.000000000000000000e+00,6.598118517476825318e-03,-9.206442859859054195e-03,-2.790484115403613075e-03,-1.418559273492170369e-02,-1.776342920962048488e-02,-2.690821938359344578e-02,-3.077420278806819454e-02,-3.036329361886691558e-02,-3.670221367757053876e-02,-4.362938408419414493e-02,-5.158286198971584469e-02
7.000000000000000000e+00,3.543816551788259162e-03,-1.237638133449214806e-02,-6.013730875929379494e-03,-1.017151482053035849e-02,-2.161299202771016503e-02,-2.426663490309377558e-02,-2.886945063884072127e-02,-3.140192181757694989e-02,-3.670240772081800884e-02,-4.362936788896676354e-02,-5.158286809286471986e-02
8.000000000000000000e+00,-8.331193578097195740e-04,-1.300920551658779623e-02,-1.032125149035389988e-02,-7.111483140647578693e-03,-2.410271581967693422e-02,-2.093777266981633467e-02,-2.629130622679176632e-02,-3.233418729849124595e-02,-3.670252154472519734e-02,-4.362937588447102222e-02,-5.158287066786226838e-02
9.000000000000000000e+00,-5.399810987957831543e-03,-1.101201125119377622e-02,-1.433967418988335574e-02,-6.078662616658681017e-03,-2.447095577318214588e-02,-1.782994876556687203e-02,-2.366756416054149881e-02,-3.289249203772426355e-02,-3.670248964379041468e-02,-4.362936422569463346e-02,-5.158287863923449734e-02
1.000000000000000000e+01,-8.511796590592091150e-03,-7.101523262385667223e-03,-1.673615176878362476e-02,-7.451134250703761452e-03,-2.278622498660376472e-02,-1.574918190551066743e-02,-2.168359529424379595e-02,-3.294238516930958482e-02,-3.670242630855846677e-02,-4.362936939354700172e-02,-5.158288629065266306e-02
1.100000000000000000e+01,-9.011872245106244961e-03,-2.517036268429251322e-03,-1.664252662321152876e-02,-1.080211758470106531e-02,-1.963170444073947252e-02,-1.542587609739398680e-02,-2.090328380220163318e-02,-3.248902353830551704e-02,-3.670227866042297116e-02,-4.362939066107518471e-02,-5.158286323665417505e-02
1.200000000000000000e+01,-6.763898499533516073e-03,1.218033421122255433e-03,-1.427661934757384898e-02,-1.505351013508904323e-02,-1.589287122691285248e-02,-1.699980650001142735e-02,-2.162319166560622286e-02,-3.167502943929800807e-02,-3.670210231037462911e-02,-4.362938457600451514e-02,-5.158286067788364626e-02
1.300000000000000000e+01,-2.422085562938436354e-03,2.789464842606115269e-03,-1.042611110028612842e-02,-1.877638879757626000e-02,-1.252088429805020553e-02,-2.010848754006522299e-02,-2.372772606014539321e-02,-3.067005963462432483e-02,-3.670196189411045751e-02,-4.362939398115339706e-02,-5.158286094691755252e-02
1.400000000000000000e+01,2.385988030786823089e-03,1.701151114195997849e-03,-6.136139626531811331e-03,-2.069982828005745290e-02,-1.068083369559058582e-02,-2.371810698451048971e-02,-2.654510300769929998e-02,-2.973427435363684701e-02,-3.670181219763324343e-02,-4.362940869543185940e-02,-5.158286667491074340e-02
1.500000000000000000e+01,6.120865581302981084e-03,-1.599536099723630755e-03,-2.832497011768131401e-03,-2.023556174296792243e-02,-1.099224245997199034e-02,-2.675327886828915425e-02,-2.930564506691513138e-02,-2.909015036732087722e-02,-3.670175504135109179e-02,-4.362941932504416087e-02,-5.158285920695626636e-02
1.600000000000000000e+01,7.363905205994614178e-03,-6.111366973518883583e-03,-1.666900485044475744e-03,-1.771954151055155080e-02,-1.342530737064917545e-02,-2.819496832944068387e-02,-3.113021159423356998e-02,-2.889821922635338325e-02,-3.670176736983266075e-02,-4.362943028983345961e-02,-5.158287147576512410e-02
1.700000000000000000e+01,5.816803108377843756e-03,-1.032639423939607504e-02,-3.040592975712241852e-03,-1.392554233223264326e-02,-1.722944027067474515e-02,-2.772783759713237650e-02,-3.152261117951105085e-02,-2.923129387063538864e-02,-3.670184584517466320e-02,-4.362942080527254518e-02,-5.158286410107959519e-02
1.800000000000000000e+01,2.119660938004308548e-03,-1.283813774326869606e-02,-6.522889914408303014e-03,-1.002534146368483370e-02,-2.115365768575738770e-02,-2.563149537317244153e-02,-3.048560074363293459e-02,-2.999429785689122774e-02,-3.670198586461981272e-02,-4.362941718888047049e-02,-5.158282554700055478e-02
1.900000000000000000e+01,-2.514162597794911136e-03,-1.268012321457434588e-02,-1.087779704428815108e-02,-7.055962847356989087e-03,-2.388313186875468119e-02,-2.255891164643997193e-02,-2.836630893078950777e-02,-3.103039252768691192e-02,-3.670211331589379178e-02,-4.362940884310662071e-02,-5.158286774209597247e-02
2.000000000000000000e+01,-6.713693253116659321e-03,-1.004878121966457094e-02,-1.480882767127789101e-02,-6.088443003227972383e-03,-2.454553979353857329e-02,-1.919340364832677892e-02,-2.571578704339083643e-02,-3.202825558574584619e-02,-3.670224810416300443e-02,-4.362940029196571423e-02,-5.158286607772932797e-02
2.100000000000000000e+01,-9.016128058508821042e-03,-5.810701791863603916e-03,-1.686536339928590422e-02,-7.595179306387978002e-03,-2.309705568938946740e-02,-1.652833863503389011e-02,-2.320077492186567447e-02,-3.273699318971146077e-02,-3.670232725462740930e-02,-4.362938826106321777e-02,-5.158286484111584969e-02
2.200000000000000000e+01,-8.497065238681766886e-03,-1.325092266214689118e-03,-1.641745746039569021e-02,-1.102006061916571689e-02,-2.003882779614540866e-02,-1.533197288361409782e-02,-2.144079820536171077e-02,-3.297690121798124707e-02,-3.670234990020904142e-02,-4.362936526309124652e-02,-5.158288802796051620e-02
2.300000000000000000e+01,-5.422136964047030716e-03,1.910267130585507900e-03,-1.368392020212216842e-02,-1.531035385352752520e-02,-1.626604166153566844e-02,-1.609080636579363066e-02,-2.092008091930042113e-02,-3.270755246278445050e-02,-3.670230592751666521e-02,-4.362936368937164744e-02,-5.158285703912990350e-02
2.400000000000000000e+01,-8.549518294067581792e-04,2.738642759017029249e-03,-9.699683404186476565e-03,-1.894713985551632618e-02,-1.296040084032634709e-02,-1.869268139817581442e-02,-2.189346115167389861e-02,-3.201069515743215632e-02,-3.670223161356944708e-02,-4.362936597879518708e-02,-5.158286677916379404e-02
2.500000000000000000e+01,3.783636714825400205e-03,9.390568971314738889e-04,-5.506644003937744003e-03,-2.073179974168781747e-02,-1.083366026402754478e-02,-2.229666483922110309e-02,-2.421494345423180761e-02,-3.106421603821640787e-02,-3.670211115881971686e-02,-4.362936042246756685e-02,-5.158285887055025221e-02
2.600000000000000000e+01,6.845580653387139947e-03,-2.744099383377829326e-03,-2.466243458264294475e-03,-2.015942166419493198e-02,-1.078143409334209046e-02,-2.569286799980075031e-02,-2.714138622950379442e-02,-3.010178736500002117e-02,-3.670199118666306326e-02,-4.362936996213973018e-02,-5.158285502421589008e-02
2.700000000000000000e+01,7.129342100149704820e-03,-7.214512978513720753e-03,-1.727819445215272864e-03,-1.756262133017449933e-02,-1.289309849723618839e-02,-2.787868902594659026e-02,-2.981136186757971096e-02,-2.933087013694590794e-02,-3.670190794520045152e-02,-4.362936489829749576e-02,-5.158285300768383763e-02
2.800000000000000000e+01,4.817382593811148084e-03,-1.115168664954113709e-02,-3.556866931097468765e-03,-1.375125392906118016e-02,-1.649424155429257688e-02,-2.811781887076736375e-02,-3.134624517002548849e-02,-2.892923893347076891e-02,-3.670186091469074263e-02,-4.362936670783912341e-02,-5.158284040093374934e-02
2.900000000000000000e+01,7.170778786300679997e-04,-1.305330811231764088e-02,-7.220274305796969827e-03,-9.831435696014967363e-03,-2.050040557304488864e-02,-2.657397744930545258e-02,-3.141214319802454469e-02,-2.901620035469720804e-02,-3.670186146917986392e-02,-4.362937175924441746e-02,-5.158283919974526732e-02
3.000000000000000000e+01,-3.953348289821301265e-03,-1.230225705720955354e-02,-1.166143367254912633e-02,-6.957498620753677088e-03,-2.351617664238614402e-02,-2.384395124292604251e-02,-3.014303221166536595e-02,-2.960768846257777476e-02,-3.670186313852341620e-02,-4.362937351455031809e-02,-5.158284561810555502e-02
3.100000000000000000e+01,-7.710763789300800752e-03,-9.295146997490677521e-03,-1.530818721628435242e-02,-6.098318708369632191e-03,-2.458593455203827993e-02,-2.051119777900489716e-02,-2.790176327155280411e-02,-3.053566042014410620e-02,-3.670196293025829171e-02,-4.362937627439511523e-02,-5.158283292370535733e-02
3.200000000000000000e+01,-9.169364823163883571e-03,-4.979853426661629001e-03,-1.697318278343917797e-02,-7.646162461121042142e-03,-2.347550804286924198e-02,-1.748715044025117571e-02,-2.522777437399192912e-02,-3.157528232858353157e-02,-3.670205993939812394e-02,-4.362941254120533685e-02,-5.158284273534397002e-02
3.300000000000000000e+01,-7.788984773992702060e-03,-6.646774369609698141e-04,-1.610748009015128268e-02,-1.108474859513242095e-02,-2.073212583037875589e-02,-1.560046858681829463e-02,-2.277478545782352093e-02,-3.244499496608033162e-02,-3.670214476799338321e-02,-4.362939755214645388e-02,-5.158283969710786288e-02
3.400000000000000000e+01,-4.068296162367479596e-03,2.241407292013830599e-03,-1.310591002467753619e-02,-1.533239522114659970e-02,-1.704736116482608033e-02,-1.552397866383681269e-02,-2.120135908852827100e-02,-3.291844487089035098e-02,-3.670222245235321701e-02,-4.362938950606287669e-02,-5.158284772656762662e-02
3.500000000000000000e+01,6.915008052665871929e-04,2.612432186377633414e-03,-8.986647741457742811e-03,-1.895632304534311530e-02,-1.343167095429542712e-02,-1.737632060395966072e-02,-2.101120747098250696e-02,-3.289396312223247243e-02,-3.670221933971906658e-02,-4.362939126207776575e-02,-5.158284252623124289e-02
3.600000000000000000e+01,5.069377369901539865e-03,4.130904772494670141e-04,-4.936404353611756335e-03,-2.073528788378520282e-02,-1.106727133685070363e-02,-2.062980342659548327e-02,-2.231184798269203462e-02,-3.240091080377749400e-02,-3.670228068141345723e-02,-4.362935888170671461e-02,-5.158284831626502864e-02
3.700000000000000000e+01,7.267383879957733939e-03,-3.430802647742536848e-03,-2.204990188690914010e-03,-2.016111842610235350e-02,-1.063678060971273709e-02,-2.431239956539688052e-02,-2.480096518651397908e-02,-3.156126252275481825e-02,-3.670219252601536475e-02,-4.362938571396535181e-02,-5.158287167845387877e-02
3.800000000000000000e+01,6.671115412458794580e-03,-8.025961008530702046e-03,-1.829033229232113200e-03,-1.760315063143869097e-02,-1.244980887162761007e-02,-2.713973712936690319e-02,-2.775274531215976559e-02,-3.056001974421329592e-02,-3.670211849525717440e-02,-4.362938906488489366e-02,-5.158286419176638660e-02
3.900000000000000000e+01,3.694707787261330978e-03,-1.170319450440193698e-02,-3.952040738030682121e-03,-1.379564830479118598e-02,-1.597436701773435885e-02,-2.825134834235987213e-02,-3.025629814090735614e-02,-2.965624504290520491e-02,-3.670206426707633973e-02,-4.362936565883845930e-02,-5.158284789458122965e-02
4.000000000000000000e+01,-6.841184825907564715e-04,-1.311358007741136866e-02,-7.805126198590306430e-03,-9.869969408160317315e-03,-2.003738163348578460e-02,-2.745426980796183969e-02,-3.149150811643042225e-02,-2.905928633827303820e-02,-3.670197906575145552e-02,-4.362938244395375698e-02,-5.158287707477815509e-02
4.100000000000000000e+01,-5.264981966089044008e-03,-1.193970267916988348e-02,-1.221352680251897027e-02,-6.936592392043472444e-03,-2.323003340986740106e-02,-2.508010296943652406e-02,-3.121617820729349901e-02,-2.892419396249157337e-02,-3.670193798577581212e-02,-4.362935833276981867e-02,-5.158287109713799445e-02
4.200000000000000000e+01,-8.481023764479012073e-03,-8.567148097799348605e-03,-1.568157971727623945e-02,-6.098580484382276623e-03,-2.457351526435025413e-02,-2.181565897434389889e-02,-2.963654392892256517e-02,-2.930061745318512934e-02,-3.670193170791891113e-02,-4.362937981178194313e-02,-5.158287634905867058e-02
4.300000000000000000e+01,-9.029111390765010015e-03,-4.058305104963411125e-03,-1.700310092659629291e-02,-7.679168067419750443e-03,-2.373992196555341216e-02,-1.852234672144525973e-02,-2.722267355416585488e-02,-3.009500356292416079e-02,-3.670194800755233189e-02,-4.362938071449384836e-02,-5.158285816950192171e-02
4.400000000000000000e+01,-6.824607248876901622e-03,1.429832037187495075e-04,-1.576749257984499941e-02,-1.108945828274521261e-02,-2.111152318794617955e-02,-1.610423405146366171e-02,-2.455545942081993616e-02,-3.112826533795698403e-02,-3.670198538520152987e-02,-4.362939132961707323e-02,-5.158285688682306969e-02
4.500000000000000000e+01,-2.727576048383584251e-03,2.569034771300771069e-03,-1.254321788014656214e-02,-1.528142319330449972e-02,-1.758695847593760853e-02,-1.532397809286556445e-02,-2.230035526206752827e-02,-3.209611516212085291e-02,-3.670205011397698058e-02,-4.362935944337609229e-02,-5.158285311324006805e-02
4.600000000000000000e+01,2.238335639249688924e-03,2.310251997719392492e-03,-8.251303605774529260e-03,-1.893277938606763300e-02,-1.393204915522661125e-02,-1.648203700978378983e-02,-2.103014902856870094e-02,-3.276529054725085821e-02,-3.670211831156633409e-02,-4.362938079983735840e-02,-5.158284145056679648e-02
4.700000000000000000e+01,6.010571108203022206e-03,-3.469888849487734461e-04,-4.315147853024337010e-03,-2.072950694503461477e-02,-1.132367167669201535e-02,-1.930608130349065199e-02,-2.115984583816654663e-02,-3.295618121645582654e-02,-3.670217588880597681e-02,-4.362938611216482521e-02,-5.158284335518326102e-02
4.800000000000000000e+01,7.368407382627228941e-03,-4.550761352915655422e-03,-1.947515695791768309e-03,-2.015546476277907395e-02,-1.055232151981555511e-02,-2.299170653617044202e-02,-2.277252490558812070e-02,-3.264151083015498500e-02,-3.670218787796941662e-02,-4.362938165616059294e-02,-5.158287688458207398e-02
4.900000000000000000e+01,6.015259542190509734e-03,-8.984442669684122862e-03,-2.044326323265233114e-03,-1.755369958866226376e-02,-1.200661795401347653e-02,-2.624817301572912598e-02,-2.543319571715496608e-02,-3.191430990720212080e-02,-3.670219338792723995e-02,-4.362937266572264328e-02,-5.158284465326312684e-02
5.000000000000000000e+01,2.488161615326278664e-03,-1.223148322219547168e-02,-4.550353131111739557e-03,-1.373954991172277040e-02,-1.525633136032045201e-02,-2.806756922174513669e-02,-2.838642036760674614e-02,-3.095308341618463466e-02,-3.670217086972549225e-02,-4.362937531121779955e-02,-5.158284200204810155e-02
5.100000000000000000e+01,-2.120723563866055983e-03,-1.306165341541154490e-02,-8.549018841016664538e-03,-9.850604744226165721e-03,-1.928813056860212427e-02,-2.794824620618530098e-02,-3.063472258855393093e-02,-2.998291419092802279e-02,-3.670213222674467701e-02,-4.362935716308391498e-02,-5.158285398366135865e-02
5.200000000000000000e+01,-6.454667615246600931e-03,-1.124600642856377064e-02,-1.292041511153430022e-02,-6.956004773397417296e-03,-2.274779954769945434e-02,-2.610310305594798486e-02,-3.155521591524346192e-02,-2.925096669109805703e-02,-3.670208236231009558e-02,-4.362937260610100232e-02,-5.158285146253072107e-02
5.300000000000000000e+01,-8.948745103791955202e-03,-7.523158986626254929e-03,-1.609417833637594164e-02,-6.099605498468774201e-03,-2.448083637489073539e-02,-2.313951654469148522e-02,-3.103550805744292873e-02,-2.892315958530877751e-02,-3.670203358302037699e-02,-4.362937195965255199e-02,-5.158285793682115816e-02
5.400000000000000000e+01,-8.597190315885905321e-03,-2.970674797555750146e-03,-1.697212238659240313e-02,-7.616806624937355608e-03,-2.409398171793331045e-02,-1.981931272693104873e-02,-2.926697573953784826e-02,-2.908540550742522157e-02,-3.670199326012379970e-02,-4.362937610478967443e-02,-5.158285837377385441e-02
5.500000000000000000e+01,-5.655491691751945993e-03,9.239474917335233073e-04,-1.538798955631826004e-02,-1.106066484311662990e-02,-2.184281786923758517e-02,-1.696365641971819826e-02,-2.678326776636863471e-02,-2.971653817383645979e-02,-3.670198168877858436e-02,-4.362938131171456568e-02,-5.158285966479714268e-02
5.600000000000000000e+01,-1.026088966264548930e-03,2.754805953901318105e-03,-1.188636807753873370e-02,-1.529419470646264934e-02,-1.842556572639186818e-02,-1.541930011958947411e-02,-2.412383163202624914e-02,-3.067831543697963070e-02,-3.670199400142681867e-02,-4.362939323140802017e-02,-5.158285788715044617e-02
5.700000000000000000e+01,3.707335244873988245e-03,1.879604838190607197e-03,-7.599796582366646902e-03,-1.892405592805679326e-02,-1.470968291553087504e-02,-1.577743768881401110e-02,-2.201595326935423813e-02,-3.170466857211051703e-02,-3.670200357763175880e-02,-4.362938284825879087e-02,-5.158286392103628160e-02
5.800000000000000000e+01,6.782046989853407482e-03,-1.338203154276351725e-03,-3.778434317673662335e-03,-2.072641404327302261e-02,-1.175437129801504277e-02,-1.802414245815930904e-02,-2.094766477987453079e-02,-3.251568075210675701e-02,-3.670204050223713210e-02,-4.362938441812325152e-02,-5.158286191927130560e-02
5.900000000000000000e+01,7.176510655628520752e-03,-5.773430781931487843e-03,-1.785180391703500291e-03,-2.015020387757426867e-02,-1.052976089506008073e-02,-2.145645094322601309e-02,-2.134323637907531435e-02,-3.292927610974571984e-02,-3.670208168601440946e-02,-4.362938349530232074e-02,-5.158285908313819945e-02
6.000000000000000000e+01,4.889730525498681146e-03,-1.003327447163382402e-02,-2.297429157184893711e-03,-1.752616414314212001e-02,-1.153659759837344367e-02,-2.506041483163556904e-02,-2.314865126667431383e-02,-3.283254184373918250e-02,-3.670212267735650791e-02,-4.362938359163215374e-02,-5.158286328203920412e-02
6.100000000000000000e+01,8.800789401521846855e-04,-1.272757183756501043e-02,-5.159849186387344133e-03,-1.366330557244421762e-02,-1.451987474066540607e-02,-2.755948423746401588e-02,-2.587831011492847111e-02,-3.228312440550773488e-02,-3.670214731952348153e-02,-4.362938968419927122e-02,-5.158285484906510732e-02
6.200000000000000000e+01,-3.825000754185792218e-03,-1.279553728347648800e-02,-9.288110874975608056e-03,-9.748945023916100183e-03,-1.846565068562422418e-02,-2.822984318114274416e-02,-2.873222683097931274e-02,-3.139922864693622806e-02,-3.670216255825953233e-02,-4.362939008542476849e-02,-5.158286190832606088e-02
6.300000000000000000e+01,-7.673924237566520645e-03,-1.028720491929902003e-02,-1.353367999356880347e-02,-6.875875717655244301e-03,-2.217023944143647896e-02,-2.703137468045513359e-02,-3.083848427656543656e-02,-3.041365878400492662e-02,-3.670215194461690089e-02,-4.362938195057486368e-02,-5.158287312028075888e-02
6.400000000000000000e+01,-9.169353848226258208e-03,-6.084679389119607151e-03,-1.640110398479732723e-02,-6.115717234744799669e-03,-2.432202271240124780e-02,-2.444633929716122367e-02,-3.156541135997215086e-02,-2.955298660306815428e-02,-3.670213645279640780e-02,-4.362939127336606937e-02,-5.158285699638742727e-02
6.500000000000000000e+01,-7.807272903945339237e-03,-1.521696261778338055e-03,-1.686198682460648968e-02,-7.754748096412411584e-03,-2.429679204194434838e-02,-2.115608304300176101e-02,-3.083807854232301082e-02,-2.902556250249865855e-02,-3.670211401741663160e-02,-4.362938979721753263e-02,-5.158285756718816728e-02
6.600000000000000000e+01,-4.058873822637254491e-03,1.851703187097486492e-03,-1.487686150874867330e-02,-1.122903018236143247e-02,-2.223034506875687377e-02,-1.796819512492975335e-02,-2.894081723442032406e-02,-2.895582570039167969e-02,-3.670206048703339441e-02,-4.362937240956865637e-02,-5.158286185531268941e-02
6.700000000000000000e+01,7.957776851021947095e-04,2.760257082862205280e-03,-1.115169542749550047e-02,-1.546904472967369770e-02,-1.888266366766067073e-02,-1.581247765726900845e-02,-2.640698953380193892e-02,-2.938236546766703761e-02,-3.670207507509104516e-02,-4.362938678189620667e-02,-5.158285344901192282e-02
6.800000000000000000e+01,5.026578538509518523e-03,1.052235060282402657e-03,-6.840727825517811667e-03,-1.902507657119589801e-02,-1.517829139537596461e-02,-1.540194638485781198e-02,-2.379650926360965535e-02,-3.023352443754245833e-02,-3.670200946688351173e-02,-4.362938635686064437e-02,-5.158285795098382920e-02
6.900000000000000000e+01,7.260621187946236788e-03,-2.685350402688913007e-03,-3.285907651439101684e-03,-2.074611897067324406e-02,-1.209335016334023294e-02,-1.693094246440685069e-02,-2.176308112706837328e-02,-3.126027192224567486e-02,-3.670204016869815788e-02,-4.362937928936383436e-02,-5.158294773901350716e-02
7.000000000000000000e+01,6.627621650780790574e-03,-7.222180843618586366e-03,-1.689928388959982541e-03,-2.011278870660238027e-02,-1.058125520508790274e-02,-1.995951409212382011e-02,-2.091105368445078660e-02,-3.220634842729497294e-02,-3.670202569290514916e-02,-4.362938324861032058e-02,-5.158282950995562999e-02
7.100000000000000000e+01,3.663327242271918749e-03,-1.111844528596139803e-02,-2.543834317923376886e-03,-1.744768128584817113e-02,-1.120517945663523918e-02,-2.364280273486296657e-02,-2.151348943249242751e-02,-3.281063045582066628e-02,-3.670201505453163371e-02,-4.362936791063032338e-02,-5.158287214496604101e-02
7.200000000000000000e+01,-8.022594063625820837e-04,-1.304806239956834979e-02,-5.643835295897403626e-03,-1.358656218641329794e-02,-1.386380625126526489e-02,-2.670620492809328006e-02,-2.353824785262403907e-02,-3.293017501047179607e-02,-3.670204469588966845e-02,-4.362937714288639413e-02,-5.158287994024246537e-02
7.300000000000000000e+01,-5.335891558469585405e-03,-1.229792756491288053e-02,-9.946715466097710845e-03,-9.672967888034067485e-03,-1.783071450297146754e-02,-2.818884793838605241e-02,-2.631549880055517043e-02,-3.255867991737870781e-02,-3.670206543556853163e-02,-4.362938708555930134e-02,-5.158287141074779925e-02
7.400000000000000000e+01,-8.497637731316842746e-03,-9.204044672451283660e-03,-1.411007116743756562e-02,-6.832904435579489899e-03,-2.165381875875049822e-02,-2.776022659145538363e-02,-2.917376207285204970e-02,-3.180927591649118646e-02,-3.670209439460925260e-02,-4.362937626637353183e-02,-5.158287887343804279e-02
7.500000000000000000e+01,-9.013269491563891123e-03,-4.752830060355872632e-03,-1.663943095065567590e-02,-6.124108488323898314e-03,-2.411301325116155247e-02,-2.571978350053516493e-02,-3.107404027691340609e-02,-3.085761083281091111e-02,-3.670210440081334013e-02,-4.362938732849053203e-02,-5.158286255282429345e-02
7.600000000000000000e+01,-6.710100311784872318e-03,-3.803903160739530165e-04,-1.672146892397252671e-02,-7.817711384176417866e-03,-2.445455828421705391e-02,-2.260295257321498497e-02,-3.153807443569611735e-02,-2.993304799502727320e-02,-3.670212921803894801e-02,-4.362937919244980201e-02,-5.158287961942065181e-02
7.700000000000000000e+01,-2.450341336156736105e-03,2.375725387517624299e-03,-1.442724347874269064e-02,-1.133720819237615807e-02,-2.272456850731452427e-02,-1.928854743194796661e-02,-3.057315484321865284e-02,-2.922738631361831985e-02,-3.670211196526240727e-02,-4.362937773500652483e-02,-5.158285227006187412e-02
7.800000000000000000e+01,2.433318406955597979e-03,2.527707963394965063e-03,-1.050530751481537628e-02,-1.556801084370196264e-02,-1.956005248719416834e-02,-1.659788078572965730e-02,-2.855348026529225258e-02,-2.892812652152332298e-02,-3.670210457713829477e-02,-4.362937308222081256e-02,-5.158284368858212510e-02
7.900000000000000000e+01,6.097069376275188191e-03,1.146114157761779495e-04,-6.312902208529758141e-03,-1.908969525692238989e-02,-1.579864685445464545e-02,-1.535149183525152949e-02,-2.594407644374929767e-02,-2.913164056148431769e-02,-3.670209675230462487e-02,-4.362938355182954808e-02,-5.158284544276492412e-02
8.000000000000000000e+01,7.364007776961445373e-03,-3.938814818571501064e-03,-2.918509613527131563e-03,-2.076217352929954352e-02,-1.248037042601568558e-02,-1.599771383878034747e-02,-2.338675249133892464e-02,-2.979719922388879283e-02,-3.670208285946308102e-02,-4.362937209450068465e-02,-5.158288748247441546e-02
8.100000000000000000e+01,5.874182076433198674e-03,-8.466453468642720637e-03,-1.662808336733823111e-03,-2.006992657577200134e-02,-1.067872603375485951e-02,-1.847016428056735826e-02,-2.152455031842404054e-02,-3.076870486854232922e-02,-3.670205382064728461e-02,-4.362938520858761215e-02,-5.158286692552915831e-02
8.200000000000000000e+01,2.246156897834250543e-03,-1.195954200039017756e-02,-2.953767291870024181e-03,-1.742750962694095129e-02,-1.098849523109279858e-02,-2.200477583787630032e-02,-2.090761457761947106e-02,-3.178258178962511948e-02,-3.670205418172334255e-02,-4.362938540894045758e-02,-5.158286013724922014e-02
8.300000000000000000e+01,-2.301198104907697939e-03,-1.310566132442470000e-02,-6.285773166565977732e-03,-1.356743625922507412e-02,-1.340436087851548663e-02,-2.550538216731723651e-02,-2.181036264896030197e-02,-3.257201442463841801e-02,-3.670207118932089507e-02,-4.362937525521060067e-02,-5.158284662075085514e-02
8.400000000000000000e+01,-6.571569356045747767e-03,-1.154990289449897567e-02,-1.066506564240410349e-02,-9.665160923619353639e-03,-1.723357232992883681e-02,-2.775776554328568402e-02,-2.404002340216115918e-02,-3.293185473206583502e-02,-3.670202710245140665e-02,-4.362938464222043677e-02,-5.158285432660236758e-02
8.500000000000000000e+01,-8.968853895310102686e-03,-7.877678944182786580e-03,-1.459568696426027934e-02,-6.875849587165916432e-03,-2.116464252788685663e-02,-2.817404234344955682e-02,-2.694143921252867280e-02,-3.277791046917943873e-02,-3.670205636783285819e-02,-4.362938674270155914e-02,-5.158284557254844138e-02
8.600000000000000000e+01,-8.583279154819711820e-03,-3.325831417426705627e-03,-1.680423338361691776e-02,-6.113075619814889450e-03,-2.387773201756004937e-02,-2.678533995398146850e-02,-2.963144886663782174e-02,-3.216950941472984660e-02,-3.670205689440075858e-02,-4.362938715198416695e-02,-5.158284579332206299e-02
8.700000000000000000e+01,-5.568271106733080344e-03,6.703276927182422185e-04,-1.652859966289788041e-02,-7.741949993260943685e-03,-2.454808609516390128e-02,-2.403604333500286572e-02,-3.130283825852075985e-02,-3.127335449976897941e-02,-3.670207815960746522e-02,-4.362938459869436514e-02,-5.158284566162274487e-02
8.800000000000000000e+01,-9.499055353223706533e-04,2.695119585756078351e-03,-1.394440481133218945e-02,-1.126715742531780862e-02,-2.315045864466669379e-02,-2.065190400197169929e-02,-3.144122379810454504e-02,-3.028912302271602464e-02,-3.670207702774663794e-02,-4.362939304393043116e-02,-5.158286974970405225e-02
8.900000000000000000e+01,3.671153422131423483e-03,2.093049630983001563e-03,-1.003027492934172038e-02,-1.550364028114215031e-02,-2.017938343237979382e-02,-1.758994948489411847e-02,-3.019955803163631991e-02,-2.945946884278094480e-02,-3.670210245591487563e-02,-4.362937891576668115e-02,-5.158285279361551900e-02
9.000000000000000000e+01,6.769274421228432814e-03,-8.876259407657460798e-04,-5.747169416354003246e-03,-1.904399388762834100e-02,-1.642150678508391692e-02,-1.565989327639738526e-02,-2.792592054270426338e-02,-2.898814717982478584e-02,-3.670210911018179090e-02,-4.362939056404702143e-02,-5.158286431684344642e-02
9.100000000000000000e+01,7.194040107027399600e-03,-5.246166584257361265e-03,-2.633811125145824050e-03,-2.075022791716674142e-02,-1.295050187954527310e-02,-1.547252139842214547e-02,-2.523396827408408427e-02,-2.899639393554576117e-02,-3.670207918784762491e-02,-4.362940318155095198e-02,-5.158286935156297659e-02
9.200000000000000000e+01,5.014710909235553515e-03,-9.608996872698227776e-03,-1.689747809507258225e-03,-2.010679817992633289e-02,-1.084272444340816932e-02,-1.717016856636099931e-02,-2.279157027281719650e-02,-2.950272761194194793e-02,-3.670208325216495204e-02,-4.362939312550184745e-02,-5.158284734954476924e-02
9.300000000000000000e+01,9.877950368375465473e-04,-1.253275066812009619e-02,-3.290980387656849970e-03,-1.741195522991234590e-02,-1.076697141648752520e-02,-2.039330905939973348e-02,-2.122197524672486679e-02,-3.037751600963134457e-02,-3.670207593021901360e-02,-4.362938490884227249e-02,-5.158284628195075605e-02
9.400000000000000000e+01,-3.789519539358243705e-03,-1.294812101111308955e-02,-6.836392909753241653e-03,-1.357774834884106774e-02,-1.281359165982220993e-02,-2.399839162700101447e-02,-2.099445244433972846e-02,-3.140549305999229546e-02,-3.670204704773305515e-02,-4.362938583537068205e-02,-5.158283350187153893e-02
9.500000000000000000e+01,-7.621127676934680295e-03,-1.075757245877917434e-02,-1.127686359712787301e-02,-9.686528112417214231e-03,-1.635044443648414614e-02,-2.694464812633956541e-02,-2.225786950774288897e-02,-3.230935550856095517e-02,-3.670203612962352757e-02,-4.362945955976238466e-02,-5.158283066134083938e-02
9.600000000000000000e+01,-9.163543932092732547e-03,-6.640556176843670499e-03,-1.506610354175319522e-02,-6.836770059836849711e-03,-2.030327241492235757e-02,-2.823374271572931526e-02,-2.474396278373891533e-02,-3.284602033440231494e-02,-3.670205761511713405e-02,-4.362939378852370709e-02,-5.158282025249216751e-02
9.700000000000000000e+01,-7.889565524072494895e-03,-2.115407192810447867e-03,-1.692655812099141954e-02,-6.123413701757840499e-03,-2.342235341311038610e-02,-2.760051459643864114e-02,-2.769116704208007818e-02,-3.289569721835494676e-02,-3.670205889880961969e-02,-4.362938163121277135e-02,-5.158283466694424391e-02
9.800000000000000000e+01,-4.247455999055738118e-03,1.483317420374774542e-03,-1.629308873413859438e-02,-7.810358570883746410e-03,-2.458686028344603258e-02,-2.539860887471379058e-02,-3.015928553804436696e-02,-3.246531932246621288e-02,-3.670206126994890461e-02,-4.362937595179450234e-02,-5.158282534975855427e-02
9.900000000000000000e+01,5.973590957022434367e-04,2.796805294197568514e-03,-1.348583366837807773e-02,-1.130375454177912076e-02,-2.358220145454703598e-02,-2.219957303582065222e-02,-3.145732477736551402e-02,-3.167312826791746083e-02,-3.670206737772097050e-02,-4.362936481231005637e-02,-5.158283337294000681e-02
1.000000000000000000e+02,4.931308603167039450e-03,1.417529760293856356e-03,-9.382995846878294799e-03,-1.551750150030684061e-02,-2.086442743633587504e-02,-1.895247852369719155e-02,-3.127778329949215674e-02,-3.069440807477108457e-02,-3.670207520250801103e-02,-4.362937213811224346e-02,-5.158284721007433404e-02
1.010000000000000000e+02,7.219288913836940935e-03,-2.091849967255532405e-03,-5.189597391558109507e-03,-1.905755847432311079e-02,-1.721529970905666396e-02,-1.638251466899487419e-02,-2.981299811266580058e-02,-2.978376778042379769e-02,-3.670207461753238753e-02,-4.362943016225373505e-02,-5.158283131850605052e-02
1.020000000000000000e+02,6.726161114937623253e-03,-6.603897544713799306e-03,-2.324664902332740368e-03,-2.075145672345901637e-02,-1.361438776346801660e-02,-1.532193885353771989e-02,-2.743561721464282677e-02,-2.914226723103352512e-02,-3.670208797387686239e-02,-4.362937963517543594e-02,-5.158286034436532219e-02
1.030000000000000000e+02,3.792418689876342341e-03,-1.071830250863103906e-02,-1.781934144649000018e-03,-2.009251106364251527e-02,-1.114030988066372352e-02,-1.617355333844372467e-02,-2.476407728669238750e-02,-2.893459803299291977e-02,-3.670207919425227949e-02,-4.362938217676082253e-02,-5.158287106935222077e-02
1.040000000000000000e+02,-6.459139652981171764e-04,-1.293652264286326847e-02,-3.707352625255122547e-03,-1.742205008405650624e-02,-1.059830888357771173e-02,-1.872279789479835976e-02,-2.241813599582154204e-02,-2.922799168451861718e-02,-3.670208541952169057e-02,-4.362938479393174696e-02,-5.158287256135252186e-02
1.050000000000000000e+02,-5.243220633787348817e-03,-1.258442252199820643e-02,-7.427701763309535465e-03,-1.362102985253099696e-02,-1.223517163531084861e-02,-2.226708269576449517e-02,-2.107542608621160163e-02,-2.996031205909632789e-02,-3.670207663485358651e-02,-4.362937941514499762e-02,-5.158287212837242564e-02
1.060000000000000000e+02,-8.439213775234932768e-03,-9.809596491649141825e-03,-1.180761318639778068e-02,-9.704956495275363082e-03,-1.551239134771464911e-02,-2.573082100935053518e-02,-2.110625127053844530e-02,-3.095380318406748543e-02,-3.670208533868368761e-02,-4.362937905160979568e-02,-5.158287470702305200e-02
1.070000000000000000e+02,-9.047650986515165528e-03,-5.575633037688820792e-03,-1.542909058332253558e-02,-6.838803294545225953e-03,-1.956566270752713166e-02,-2.787147457696947939e-02,-2.264023039264473347e-02,-3.193770877695234489e-02,-3.670207394753743912e-02,-4.362934768181903067e-02,-5.158287892656621132e-02
1.080000000000000000e+02,-6.855892156562903850e-03,-1.137566150975155566e-03,-1.698943594097057641e-02,-6.123759277740559170e-03,-2.296141366178106047e-02,-2.811810273100601165e-02,-2.527929436341413982e-02,-3.266929242915095344e-02,-3.670206701791656201e-02,-4.362938291174800476e-02,-5.158286552270219261e-02
1.090000000000000000e+02,-2.551397614358075217e-03,2.002707245589707696e-03,-1.599164599656432983e-02,-7.789119477113137791e-03,-2.453217712382871341e-02,-2.660294195396417649e-02,-2.824230814880990259e-02,-3.293412301996290203e-02,-3.670207238802380978e-02,-4.362938072675670576e-02,-5.158288005476907578e-02
1.100000000000000000e+02,2.265926143189878061e-03,2.714969204038464312e-03,-1.289390750080943171e-02,-1.126827800902741039e-02,-2.394247829481122025e-02,-2.377688124154575533e-02,-3.054061307122579727e-02,-3.268980024875611790e-02,-3.670206793263397493e-02,-4.362938479111488910e-02,-5.158286581434623486e-02
1.110000000000000000e+02,6.031052956567029000e-03,8.017568800244845306e-04,-8.712409273856414060e-03,-1.550244457040861334e-02,-2.149198944981711712e-02,-2.042855439302249110e-02,-3.154978757192772321e-02,-3.203055427198209237e-02,-3.670206961258215550e-02,-4.362937919231590911e-02,-5.158286891140506647e-02
1.120000000000000000e+02,7.367725745217379441e-03,-2.968583709823224837e-03,-4.615062375401768335e-03,-1.906508410510698859e-02,-1.799049165305421916e-02,-1.742119312975298762e-02,-3.104487718367110460e-02,-3.111437723430587887e-02,-3.670207013247006600e-02,-4.362937282898293745e-02,-5.158288523022180883e-02
1.130000000000000000e+02,6.012405065813686278e-03,-7.504170210978156064e-03,-2.067494516206025423e-03,-2.075955041024224457e-02,-1.429579449070517150e-02,-1.559190779311681041e-02,-2.929675266599640615e-02,-3.015842890425823875e-02,-3.670202817390277872e-02,-4.362937631646235381e-02,-5.158286261629241309e-02
1.140000000000000000e+02,2.481339012065042482e-03,-1.134952940119138276e-02,-1.923648543598721616e-03,-2.009196888714148699e-02,-1.150118898855190253e-02,-1.554230940629319768e-02,-2.679635060389617962e-02,-2.937795935208642462e-02,-3.670208024613041964e-02,-4.362937458083449016e-02,-5.158286215609164671e-02
1.150000000000000000e+02,-2.091144578500347961e-03,-1.308439321601895244e-02,-4.203905550636433119e-03,-1.742540243072032702e-02,-1.053216425862957273e-02,-1.739087803179217850e-02,-2.416640058778796174e-02,-2.896633497130141066e-02,-3.670213334143634931e-02,-4.362937321186266537e-02,-5.158286583635374178e-02
1.160000000000000000e+02,-6.439608429612331264e-03,-1.214614699279170651e-02,-8.137823243590025513e-03,-1.362921220794310884e-02,-1.175782049780638161e-02,-2.061745238263634761e-02,-2.202950320282259788e-02,-2.904684884383579302e-02,-3.670207989101847978e-02,-4.362939468793403108e-02,-5.158286046305415873e-02
1.170000000000000000e+02,-8.938915510935174780e-03,-8.974876353758043379e-03,-1.244753807768961273e-02,-9.735391631584544569e-03,-1.478627651995645387e-02,-2.429067909621762666e-02,-2.095138182966693741e-02,-2.962622583050178449e-02,-3.670207634353217507e-02,-4.362937816070311392e-02,-5.158286674066947519e-02
1.180000000000000000e+02,-8.660264011388196792e-03,-4.520710215818679600e-03,-1.583210539007606776e-02,-6.894252496303820976e-03,-1.876784335533732140e-02,-2.714865350527406740e-02,-2.133110360019330187e-02,-3.053372961784894812e-02,-3.670207192723129452e-02,-4.362939103804208685e-02,-5.158285609396062732e-02
1.190000000000000000e+02,-5.726622483469334668e-03,-2.091542153481729116e-04,-1.700168748555808129e-02,-6.115947744750993564e-03,-2.233942946034761512e-02,-2.825212545732536107e-02,-2.314639324499268014e-02,-3.155135698920585874e-02,-3.670206000375819677e-02,-4.362937984596637619e-02,-5.158285689061714585e-02
1.200000000000000000e+02,-1.209345301012243468e-03,2.439151090468882899e-03,-1.564889575301231517e-02,-7.757087246819338588e-03,-2.437054811621308659e-02,-2.749583641525576994e-02,-2.596248305410098212e-02,-3.240523224679425773e-02,-3.670207367732913895e-02,-4.362939686644029536e-02,-5.158285281771757269e-02
1.210000000000000000e+02,3.579679015689007926e-03,2.512495498401046135e-03,-1.234224753546087072e-02,-1.129092183342028655e-02,-2.423090324465104750e-02,-2.519005325736700662e-02,-2.879906748229399405e-02,-3.287957345561287603e-02,-3.670206318541469059e-02,-4.362931369339961840e-02,-5.158285118682370829e-02
1.220000000000000000e+02,6.733144062330609358e-03,1.191388038084273404e-04,-8.055823442210341412e-03,-1.549343559027893669e-02,-2.211937527248797331e-02,-2.194962011144685476e-02,-3.085037229866571806e-02,-3.285563262584201283e-02,-3.670206798347286359e-02,-4.362939618315864188e-02,-5.158285204352086595e-02
1.230000000000000000e+02,7.197890060393064005e-03,-3.910835754817876264e-03,-4.113327045489834077e-03,-1.906245146029594828e-02,-1.872147942314383862e-02,-1.863777064773719516e-02,-3.156563953347513163e-02,-3.236013382995905907e-02,-3.670206886862525941e-02,-4.362939756517514311e-02,-5.158285224974634708e-02
1.240000000000000000e+02,4.960122984315251671e-03,-8.451510069662715452e-03,-1.865364572546601707e-03,-2.074938819964855519e-02,-1.496622082146847887e-02,-1.617146544937719810e-02,-3.087389410472862750e-02,-3.151682172176140107e-02,-3.670207140437176108e-02,-4.362938319659348529e-02,-5.158284856981842914e-02
1.250000000000000000e+02,9.049911985063996411e-04,-1.192772794882390741e-02,-2.137234738901261366e-03,-2.009495689891860337e-02,-1.194310784038821183e-02,-1.532033318371706088e-02,-2.899818717920621403e-02,-3.054061217751513624e-02,-3.670207429289851220e-02,-4.362939261876608299e-02,-5.158285216383062810e-02
1.260000000000000000e+02,-3.754312186936115125e-03,-1.310841658831907175e-02,-4.793191673027275002e-03,-1.743435639126778014e-02,-1.054871932093659481e-02,-1.643815973205553504e-02,-2.642555047899630694e-02,-2.965964374292706651e-02,-3.670205109628588147e-02,-4.362937897697438672e-02,-5.158284726764317263e-02
1.270000000000000000e+02,-7.575374981476201697e-03,-1.162486576656163173e-02,-8.841062525404952410e-03,-1.358890742256702033e-02,-1.138302496229881555e-02,-1.925402604120307615e-02,-2.377173914998542692e-02,-2.908103180809051835e-02,-3.670208060970314712e-02,-4.362937550682999266e-02,-5.158286172348569565e-02
1.280000000000000000e+02,-9.163003020119075970e-03,-8.031599943529643681e-03,-1.317779669259899755e-02,-9.733521128552080626e-03,-1.424263693732785718e-02,-2.291473244745056981e-02,-2.175512938349477565e-02,-2.895393364591125618e-02,-3.670208669449159800e-02,-4.362940905659051793e-02,-5.158286739629369677e-02


==> lift_freq_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,4.218750000000000000e-01,6.250000000000000000e-02,3.125000000000000000e-01
8.500000000000000000e+01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.812500000000000000e-03,2.500000000000000000e-01,4.921875000000000000e-01
1.000000000000000000e+02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,3.750000000000000000e-01,3.593750000000000000e-01,3.906250000000000000e-02
1.250000000000000000e+02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,4.687500000000000000e-02,2.343750000000000000e-02
1.500000000000000000e+02,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,2.343750000000000000e-02,5.468750000000000000e-02
1.750000000000000000e+02,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,6.250000000000000000e-02,5.468750000000000000e-02
2.000000000000000000e+02,1.093750000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,5.468750000000000000e-02


==> lift_freq_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03
8.500000000000000000e+01,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03
1.000000000000000000e+02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03
1.250000000000000000e+02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03
1.500000000000000000e+02,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,1.562500000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.750000000000000000e+02,1.093750000000000000e-01,1.093750000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,8.593750000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03
2.000000000000000000e+02,1.093750000000000000e-01,1.093750000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03


==> lift_top_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,7.777417764403660172e-03,-2.958137927213666529e-04,1.470019330858907125e-02,1.478816793794557327e-02,1.535551636918031093e-02,1.825994558989552097e-02,2.312115307546691589e-02,3.032142752245792217e-02,3.669855656128095944e-02,4.363026549299009460e-02,5.158355726812313691e-02
2.000000000000000000e+00,4.021315883043996564e-03,-2.615116128628969250e-03,1.088171988797759226e-02,1.862203779560900330e-02,1.219143865711491692e-02,2.178391974194848757e-02,2.593084434434644869e-02,2.946465253892416314e-02,3.669849717441886483e-02,4.363047841167189134e-02,5.158354129759556983e-02
3.000000000000000000e+00,-8.104472468948298314e-04,-2.295098036260156960e-03,6.607550323748823118e-03,2.066531303720720025e-02,1.060417088632292781e-02,2.533488430223473920e-02,2.882774317939373887e-02,2.896918910700896355e-02,3.669856470193355591e-02,4.363043189418047696e-02,5.158345155283416972e-02
4.000000000000000000e+00,-5.167189236919833562e-03,3.788676745086760889e-04,3.119739475726301947e-03,2.032028080583536678e-02,1.119137150051185969e-02,2.767008527870773449e-02,3.088881103117357974e-02,2.896143573142251348e-02,3.669872990020150993e-02,4.363043882575334820e-02,5.158335205102693166e-02
5.000000000000000000e+00,-7.270787290290625648e-03,4.569905948887065250e-03,1.658001023863597823e-03,1.790441231032868785e-02,1.385562193099243444e-02,2.822257917606885158e-02,3.156355382544084875e-02,2.946233593000968654e-02,3.669895803634060094e-02,4.363041793996469409e-02,5.158360489702995544e-02
6.000000000000000000e+00,-6.625753825602265223e-03,9.054612017687979630e-03,2.755511222622963885e-03,1.413152716740451176e-02,1.771782751474226814e-02,2.695471283644890192e-02,3.078985182437166124e-02,3.036193389583341506e-02,3.669919163258006378e-02,4.363040887576019600e-02,5.158358262508699887e-02
7.000000000000000000e+00,-3.602425956517718575e-03,1.230293807356352964e-02,5.962364681881604511e-03,1.011673448306460443e-02,2.157392199338925565e-02,2.432751872976934848e-02,2.889559522660212210e-02,3.139127847588296660e-02,3.669938665267880040e-02,4.363032201687477851e-02,5.158352988492920232e-02
8.000000000000000000e+00,7.602851108652330936e-04,1.303873319729165203e-02,1.026994972153039143e-02,7.075234496209281687e-03,2.408349094870576579e-02,2.100130649691567264e-02,2.632170892272522877e-02,3.231746054323458850e-02,3.669949839469555108e-02,4.363036667167285998e-02,5.158348787689903681e-02
9.000000000000000000e+00,5.335561150859202684e-03,1.112716564912141770e-02,1.430434632109944815e-02,6.076326817265886859e-03,2.447556103549031192e-02,1.788088580184532539e-02,2.369524295610037079e-02,3.287190565063813352e-02,3.669950412942046825e-02,4.363036862603131283e-02,5.158350779466580605e-02
1.000000000000000000e+01,8.479458531440053903e-03,7.265244933085002188e-03,1.672898891716489977e-02,7.485147958019577885e-03,2.281116068417166076e-02,1.577095061780409146e-02,2.170106998413778854e-02,3.292234967367901888e-02,3.669942556655314547e-02,4.363035118185343286e-02,5.158355355095345374e-02
1.100000000000000000e+01,9.021492678134901411e-03,2.677237596451220725e-03,1.666313046865974812e-02,1.086252304122670154e-02,1.966946916769862774e-02,1.540937583038770597e-02,2.090420991218544522e-02,3.247466112576868902e-02,3.669927633963721014e-02,4.363036125329622372e-02,5.158349528205952161e-02
1.200000000000000000e+01,6.809409243321962180e-03,-1.115053264969967373e-03,1.432051463469119490e-02,1.511857646610215156e-02,1.593577084431840873e-02,1.694893397466179508e-02,2.160547273593382833e-02,3.166855764966780562e-02,3.669908477940664326e-02,4.363038655051854064e-02,5.158351518637971367e-02
1.300000000000000000e+01,2.488937588704942527e-03,-2.783626899969915414e-03,1.047916379372737516e-02,1.882610543631280109e-02,1.255607149646187359e-02,2.004010389869881337e-02,2.369568988444470392e-02,3.067202029285387432e-02,3.669890325443647683e-02,4.363041427350378143e-02,5.158348969444825904e-02
1.400000000000000000e+01,-2.321362752511602068e-03,-1.792918322857106617e-03,6.180699588254290333e-03,2.071688360356715997e-02,1.069666301184879487e-02,2.365701622822236061e-02,2.650904274724141807e-02,2.974363009280467374e-02,3.669876220926826527e-02,4.363041323413119343e-02,5.158352409761146617e-02
1.500000000000000000e+01,-6.080743930125587227e-03,1.440190170219457499e-03,2.853419624622377526e-03,2.021865353995044856e-02,1.098306282421668278e-02,2.672002596774292194e-02,2.927705172944783385e-02,2.910408450257584434e-02,3.669870112861639555e-02,4.363044686588057886e-02,5.158357192527662782e-02
1.600000000000000000e+01,-7.362766448513635709e-03,5.934539563092089409e-03,1.657307479906666714e-03,1.767865183891359493e-02,1.339283777107302953e-02,2.819677151844923735e-02,3.111813339237445852e-02,2.891283676734257568e-02,3.669871330507268326e-02,4.363045621531091989e-02,5.158347109589112023e-02
1.700000000000000000e+01,-5.855589488071633042e-03,1.019091957115425551e-02,3.002984919826090504e-03,1.387026546612490918e-02,1.718413565568055468e-02,2.776261383910694214e-02,3.152693395779970764e-02,2.924208445557030522e-02,3.669880076947729108e-02,4.363048384531653667e-02,5.158368333421581298e-02
1.800000000000000000e+01,-2.184497609797997342e-03,1.279302574563412342e-02,6.470154299857089342e-03,9.970321125151837549e-03,2.111263916717032174e-02,2.568744232623987322e-02,3.050365648293240639e-02,2.999721593052462332e-02,3.669893895776743520e-02,4.363046875567544447e-02,5.158354446289514783e-02
1.900000000000000000e+01,2.442314573020132329e-03,1.273754459786968773e-02,1.082709209785481796e-02,7.020027940275230804e-03,2.386071654713295409e-02,2.262324622965805609e-02,2.839400313586404323e-02,3.102313840921477883e-02,3.669908883107497743e-02,4.363043784235576261e-02,5.158352025112744599e-02
2.000000000000000000e+01,6.658537640225725696e-03,1.018362957088658760e-02,1.477658598702458193e-02,6.087745150033185837e-03,2.454705302886361906e-02,1.925262328279631063e-02,2.574621072445415493e-02,3.201346701433571695e-02,3.669922212036014209e-02,4.363041397609768168e-02,5.158349500733283577e-02
2.100000000000000000e+01,8.998038630480653666e-03,5.980764597544707684e-03,1.686196056536215515e-02,7.631553037741101164e-03,2.311987887597166669e-02,1.656582308902887490e-02,2.322703913436141576e-02,3.271759997935652642e-02,3.669931783757807153e-02,4.363045016587330238e-02,5.158348642464449796e-02
2.200000000000000000e+01,8.520652696780928181e-03,1.476081511561311288e-03,1.644226927901093482e-02,1.108200065200515283e-02,2.007563282335111943e-02,1.533314651737693879e-02,2.145567979269880077e-02,3.295575753856638812e-02,3.669934981925448980e-02,4.363049150137099375e-02,5.158359106376186887e-02
2.300000000000000000e+01,5.476589918799623646e-03,-1.829608004779936792e-03,1.373117502193332840e-02,1.537562482669563302e-02,1.630909086463194768e-02,1.605353403831344394e-02,2.091762496260640702e-02,3.269037687770737222e-02,3.669931408498205982e-02,4.363053360604252084e-02,5.158346641691746726e-02
2.400000000000000000e+01,9.229909655059653772e-04,-2.762063741229781044e-03,9.753016509966183634e-03,1.899583574782059969e-02,1.299777518472455817e-02,1.862843630818344920e-02,2.187278647139634380e-02,3.200069381785564104e-02,3.669923071354408428e-02,4.363047280253162796e-02,5.158357396578017173e-02
2.500000000000000000e+01,-3.725485933950389850e-03,-1.055151864753245405e-03,5.548771516006079096e-03,2.074720701542753787e-02,1.085297184244238267e-02,2.222928615242936168e-02,2.418131211057916730e-02,3.106257015068081273e-02,3.669911376442192008e-02,4.363045938904863696e-02,5.158354058035374834e-02
2.600000000000000000e+01,-6.818226211279920790e-03,2.573300623729402048e-03,2.482940243720754836e-03,2.014101284500902089e-02,1.077653740672612770e-02,2.564650596859174847e-02,2.710593462164490042e-02,3.010817651718111776e-02,3.669899690947131532e-02,4.363025548242527307e-02,5.158352671468913186e-02
2.700000000000000000e+01,-7.144347374306470044e-03,7.040908336405804491e-03,1.713109618048269667e-03,1.752038060495597627e-02,1.286396467414330225e-02,2.786716824020385452e-02,2.978569085706106456e-02,2.934302507948172156e-02,3.669889732959008555e-02,4.363047299132460921e-02,5.158351565878094291e-02
2.800000000000000000e+01,-4.867229587182331230e-03,1.103350859588281274e-02,3.514918092003771477e-03,1.369502317732695928e-02,1.644992926704280656e-02,2.814120310284828896e-02,3.133823853137274185e-02,2.894417099154722450e-02,3.669884341598139699e-02,4.363045207477433962e-02,5.158336484221193174e-02
2.900000000000000000e+01,-7.865623429246237919e-04,1.303281421884672220e-02,7.166313133596613483e-03,9.776419242004896759e-03,2.045724258346237612e-02,2.662383905767251591e-02,3.141951070451010075e-02,2.902960343478300231e-02,3.669883296336373668e-02,4.363044866441367908e-02,5.158342963347739563e-02
3.000000000000000000e+01,3.884599336736682673e-03,1.237958012127560181e-02,1.161232117910815376e-02,6.922605303454121284e-03,2.348952894963263205e-02,2.390661853440945173e-02,3.016341101037234296e-02,2.961503530444886678e-02,3.669887130191495928e-02,4.363042423040308648e-02,5.158349839858011876e-02
3.100000000000000000e+01,7.666303943323127257e-03,9.442174667151359557e-03,1.527996539416731636e-02,6.098861974022096177e-03,2.458356551737828077e-02,2.057471312268144281e-02,2.793048970906486517e-02,3.053346037201642993e-02,3.669895429330516379e-02,4.363039372871790889e-02,5.158347238795712997e-02
3.200000000000000000e+01,9.164425878144033533e-03,5.152109353696143756e-03,1.697494983313019290e-02,7.683561150489959246e-03,2.349534723475965592e-02,1.753583042720219254e-02,2.525792563106543653e-02,3.156381392757845461e-02,3.669904733932760621e-02,4.363037175768358367e-02,5.158348250321243000e-02
3.300000000000000000e+01,7.823095765319365569e-03,8.082925356502901337e-04,1.613686804050096235e-02,1.114750637699835067e-02,2.076713110837435927e-02,1.561785769129886425e-02,2.279930011701525316e-02,3.242774201966880376e-02,3.669913791192813690e-02,4.363039127054113564e-02,5.158347028997156691e-02
3.400000000000000000e+01,4.128586503848286071e-03,-2.176463041721143910e-03,1.315565256974360331e-02,1.539824680849677385e-02,1.709013343832177512e-02,1.550253199556306249e-02,2.121274441492393414e-02,3.289746529892978444e-02,3.669920717917740660e-02,4.363033709903074708e-02,5.158351537410776899e-02
3.500000000000000000e+01,-6.248570896152383369e-04,-2.653202792590958481e-03,9.039485529092061711e-03,1.900535552061599631e-02,1.347088701999776816e-02,1.732104079041052458e-02,2.100451402544800672e-02,3.287405687325395398e-02,3.669923880645886705e-02,4.363038494396542788e-02,5.158348399219159219e-02
3.600000000000000000e+01,-5.020059860472381175e-03,-5.430519159439484156e-04,4.975415351646361728e-03,2.075056003057351717e-02,1.109035581399364645e-02,2.056014354151791679e-02,2.228747940658371007e-02,3.238674891751158746e-02,3.669922909606593286e-02,4.363037269611980129e-02,5.158346961138793318e-02
3.700000000000000000e+01,-7.253211238656076532e-03,3.254566849786977301e-03,2.217565807515420317e-03,2.014252540323302476e-02,1.063606678928552540e-02,2.425416356843768106e-02,2.476590940643785821e-02,3.155495855194212496e-02,3.669918598688814981e-02,4.363034022334932871e-02,5.158363397613885404e-02
3.800000000000000000e+01,-6.696975389448800442e-03,7.856971520183053670e-03,1.810071346808328485e-03,1.756069327898135413e-02,1.242387221717322632e-02,2.711192432106601657e-02,2.771844688047564453e-02,3.056237025517161143e-02,3.669913501118893251e-02,4.363053203266931135e-02,5.158368221057507697e-02
3.900000000000000000e+01,-3.751009023831075595e-03,1.160035711220430699e-02,3.907243345826705294e-03,1.373899512374121556e-02,1.593111461897223080e-02,2.825918545793770775e-02,3.023389290612987779e-02,2.966594177535797350e-02,3.669905254621985691e-02,4.363043199617422374e-02,5.158357848523476008e-02
4.000000000000000000e+01,6.131903490527168543e-04,1.311213440430725186e-02,7.750460720969076789e-03,9.814358962175973033e-03,1.999303146499875616e-02,2.749413126947564123e-02,3.148741533729126907e-02,2.907347736762755375e-02,3.669897704536095873e-02,4.363062868695566365e-02,5.158352780761865652e-02
4.100000000000000000e+01,5.201642472381307059e-03,1.203174638797221974e-02,1.216590076653778496e-02,6.901711487183881388e-03,2.320070097668702758e-02,2.513904086780494040e-02,3.122688849300581104e-02,2.893891373419266166e-02,3.669893604253049446e-02,4.363048357684706779e-02,5.158353707235474594e-02
4.200000000000000000e+01,8.448819742567614810e-03,8.723721208479418010e-03,1.565699649406671057e-02,6.099165218936608568e-03,2.456757652341656772e-02,2.188075439862324778e-02,2.965969394142486948e-02,2.931136321999194827e-02,3.669892240425864927e-02,4.363048258414270464e-02,5.158356753354231827e-02
4.300000000000000000e+01,9.037589973901694052e-03,4.230525311026855917e-03,1.700915782157541578e-02,7.717382181153364940e-03,2.375715980240356018e-02,1.857875295225519530e-02,2.725243354859596678e-02,3.009766171521177647e-02,3.669893103662946743e-02,4.363044664407733642e-02,5.158353575326279916e-02
4.400000000000000000e+01,6.868311497442380897e-03,-1.198478157804494515e-05,1.580096919221385399e-02,1.115278609939562848e-02,2.114529800097431078e-02,1.613489033794168748e-02,2.458491894969183633e-02,3.112070710752234959e-02,3.669897575771630116e-02,4.363063667873912088e-02,5.158351853525910968e-02
4.500000000000000000e+01,2.791822261593468468e-03,-2.527672502970146340e-03,1.259440832971492341e-02,1.534795580232417578e-02,1.762928006699771011e-02,1.531737384203957220e-02,2.232240267389129507e-02,3.208115737945926860e-02,3.669903645322847296e-02,4.363056118075925305e-02,5.158351626937829337e-02
4.600000000000000000e+01,-2.175110421695380936e-03,-2.375473883006629094e-03,8.302847445485594946e-03,1.898243753635475706e-02,1.397272644847880052e-02,1.643754894231186370e-02,2.103779683523065991e-02,3.274565121465555784e-02,3.669909806163040855e-02,4.363047281757004292e-02,5.158346991169926454e-02
4.700000000000000000e+01,-5.970188017610178477e-03,2.010557103129251288e-04,4.349837632000586041e-03,2.074527074694643147e-02,1.134998214111471171e-02,1.923872813708515928e-02,2.114934740249818645e-02,3.293500281392014450e-02,3.669914851614519691e-02,4.363044666142035233e-02,5.158350323985949615e-02
4.800000000000000000e+01,-7.365230619184481853e-03,4.368988119129779690e-03,1.954601393852284374e-03,2.013657978038008167e-02,1.055571377396491428e-02,2.292607551158809542e-02,2.274503995688936797e-02,3.262448821214802841e-02,3.669917537859324064e-02,4.363043487216988758e-02,5.158346268299141002e-02
4.900000000000000000e+01,-6.050360552107170165e-03,8.824356883945450036e-03,2.019601998483500083e-03,1.751054863895951108e-02,1.198452821049333927e-02,2.620742685492039037e-02,2.539725999285979974e-02,3.190457081082165303e-02,3.669918243611802744e-02,4.363041104546994120e-02,5.158354866212411238e-02
5.000000000000000000e+01,-2.549752373790070692e-03,1.214842956233641580e-02,4.502320051739339135e-03,1.368227733710636329e-02,1.521512706018146588e-02,2.806234967709464456e-02,2.835398519760157221e-02,3.095186906501212754e-02,3.669916216319757396e-02,4.363045509654606136e-02,5.158342491805312235e-02
5.100000000000000000e+01,2.050253103554444678e-03,1.308381643145328788e-02,8.494082945315284405e-03,9.794573472293732763e-03,1.924249170763858707e-02,2.797772267394038614e-02,3.061600095795569132e-02,2.998991590815203168e-02,3.669912109287398749e-02,4.363035655862645967e-02,5.158349960810104662e-02
5.200000000000000000e+01,6.398734449390985901e-03,1.135932482284474077e-02,1.287539260810843800e-02,6.920533261220329635e-03,2.271465183947141142e-02,2.615677192348297986e-02,3.155424802380313309e-02,2.926371226648472046e-02,3.669907216691248308e-02,4.363037882360099040e-02,5.158347791791628723e-02
5.300000000000000000e+01,8.928395981021575167e-03,7.689821467212976103e-03,1.607456595495104779e-02,6.100267039731210872e-03,2.446991547734489458e-02,2.320421018967211424e-02,3.104848968870332904e-02,2.893835923654330955e-02,3.669902202501607036e-02,4.363028524942746955e-02,5.158345667725416916e-02
5.400000000000000000e+01,8.618078805535889231e-03,3.139463893644389714e-03,1.698262638172765016e-02,7.654452957112756195e-03,2.410668228316703576e-02,1.988155344266928637e-02,2.929174608226969845e-02,2.909857152961570215e-02,3.669898913010705144e-02,4.363035923713054487e-02,5.158348247894117833e-02
5.500000000000000000e+01,5.707106269933648335e-03,-8.092561619457150357e-04,1.542523195335254727e-02,1.112437334927007804e-02,2.187347361402447454e-02,1.700739658759076178e-02,2.681343124468060779e-02,2.972340770676962229e-02,3.669897359389406866e-02,4.363034240662688745e-02,5.158345980320300228e-02
5.600000000000000000e+01,1.092363330182033465e-03,-2.737841844305588523e-03,1.193935908219345698e-02,1.536117750586107888e-02,1.846647688788616293e-02,1.542859461339962657e-02,2.415255366121260572e-02,3.067532742084910780e-02,3.669897097170293776e-02,4.363036041536338949e-02,5.158344348842125449e-02
5.700000000000000000e+01,-3.650221230315997545e-03,-1.967021343640240616e-03,7.650194989538894319e-03,1.897415846285821495e-02,1.475199517661329729e-02,1.574731928909356427e-02,2.203614013485211132e-02,3.169252766931252019e-02,3.669899497215567408e-02,4.363037920914170087e-02,5.158344171827344837e-02
5.800000000000000000e+01,-6.753960962715188643e-03,1.176915895998442707e-03,3.809104214226755047e-03,2.074245066135094184e-02,1.178481484535653934e-02,1.796314685440436598e-02,2.095238897530760092e-02,3.249807969633455862e-02,3.669903097963755911e-02,4.363037146014558942e-02,5.158338513695848171e-02
5.900000000000000000e+01,-7.189432282546315278e-03,5.590254992086096664e-03,1.787067013669041415e-03,2.013105730582864794e-02,1.053796261595785211e-02,2.138649103889656011e-02,2.132937389460609623e-02,3.290806028194048771e-02,3.669908636297414262e-02,4.363040254742767132e-02,5.158343080325211716e-02
6.000000000000000000e+01,-4.937656465717088494e-03,9.887873622272946861e-03,2.267835246094307422e-03,1.748250363420988940e-02,1.151947846433953870e-02,2.500732634643165753e-02,2.311909880928220140e-02,3.281298561150602922e-02,3.669911668615499778e-02,4.363033427766405126e-02,5.158344680680482242e-02
6.100000000000000000e+01,-9.476090574145334955e-04,1.267210866709755912e-02,5.109008396146474951e-03,1.360546791888084250e-02,1.448144285598895742e-02,2.753951093645334858e-02,2.584212090811166540e-02,3.226966670074671306e-02,3.669913813707514905e-02,4.363038685003006734e-02,5.158340686968876376e-02
6.200000000000000000e+01,3.757398339664375086e-03,1.284677817646828757e-02,9.233299087686885898e-03,9.692832616556401604e-03,1.841939096392586350e-02,2.824610143393302408e-02,2.870109597706482774e-02,3.139385564290830821e-02,3.669919743894989317e-02,4.363043975570368715e-02,5.158324863540197924e-02
6.300000000000000000e+01,7.629925055348429908e-03,1.042205896153802769e-02,1.349154124343998618e-02,6.841404447655241583e-03,2.213345327217797198e-02,2.707709148754156026e-02,3.082217539544740426e-02,3.041686699956502871e-02,3.669916674823525682e-02,4.363040374882998229e-02,5.158345356456228714e-02
6.400000000000000000e+01,9.164356919111105171e-03,6.259400138928006285e-03,1.638621138052021031e-02,6.118075123194621767e-03,2.430676357778915886e-02,2.450793788840766041e-02,3.156654781264967013e-02,2.956336212183230394e-02,3.669921486843730207e-02,4.363042609762723956e-02,5.158342923239156441e-02
6.500000000000000000e+01,7.840284435808086982e-03,1.679807423504708908e-03,1.687751006599547132e-02,7.794567419820763732e-03,2.430592000454434576e-02,2.122126178322991663e-02,3.085311927540201893e-02,2.904005472509219032e-02,3.669930519795938650e-02,4.363046573259188321e-02,5.158343464570180892e-02
6.600000000000000000e+01,4.117742595396212124e-03,-1.765793174874463745e-03,1.491830618456013724e-02,1.129383396021799157e-02,2.225902418628522561e-02,1.802141225958098225e-02,2.896679191916851082e-02,2.897052017908419153e-02,3.669921586857238793e-02,4.363043701375257655e-02,5.158352092445661619e-02
6.700000000000000000e+01,-7.307696087499593318e-04,-2.779626085543052127e-03,1.120603797074593011e-02,1.553613242775853109e-02,1.892269740026741864e-02,1.583672486344944730e-02,2.643733854384588966e-02,2.939280020965773232e-02,3.669918124744464549e-02,4.363031462486799406e-02,5.158344641515277829e-02
6.800000000000000000e+01,-4.978022922327296484e-03,-1.168557056408392469e-03,6.889467968983709056e-03,1.907452243990248597e-02,1.522125713507183065e-02,1.538691480541243273e-02,2.382452238818100199e-02,3.023529240725286726e-02,3.669913584576245391e-02,4.363042081806112193e-02,5.158342938655446908e-02
6.900000000000000000e+01,-7.246408278872795705e-03,2.510041390801687200e-03,3.312553216145763813e-03,2.076094498801017707e-02,1.212635484049706669e-02,1.687997978749145034e-02,2.178127538973106958e-02,3.125192886319938523e-02,3.669911794479752132e-02,4.363039793101197716e-02,5.158182433765601260e-02
7.000000000000000000e+01,-6.653407163538682667e-03,7.043547198340549542e-03,1.686758326038040323e-03,2.009285142858563411e-02,1.059369038917323813e-02,1.988989631853033124e-02,2.091333244830839710e-02,3.219084026714047475e-02,3.669910120867547754e-02,4.363048287511928081e-02,5.158357663775903212e-02
7.100000000000000000e+01,-3.718641640065856180e-03,1.099589691899005572e-02,2.510577987761886121e-03,1.740323507802710168e-02,1.119238183142945431e-02,2.357975312185933703e-02,2.149716278967428451e-02,3.279056770265387222e-02,3.669908258731746642e-02,4.363043570544000715e-02,5.158346100631305831e-02
7.200000000000000000e+01,7.326840828474345813e-04,1.302592378344868962e-02,5.591215747543731851e-03,1.352814457333617604e-02,1.382844898338730921e-02,2.667121768894564759e-02,2.350694147800358458e-02,3.290906555020844948e-02,3.669906359023622500e-02,4.363050263931445016e-02,5.158356300910682535e-02
7.300000000000000000e+01,5.274082072579178160e-03,1.237755819787067502e-02,9.892442919401389645e-03,9.616737528233887389e-03,1.778444816521917993e-02,2.818981709892831589e-02,2.627933961707773491e-02,3.254215719525266337e-02,3.669904891082453879e-02,4.363042017368390368e-02,5.158352195895110626e-02
7.400000000000000000e+01,8.466343355459260422e-03,9.356389469057591057e-03,1.407122792064674499e-02,6.798904814789619167e-03,2.161440054402463673e-02,2.779454337103981487e-02,2.914457001846781914e-02,3.180005595232748838e-02,3.669903261536089367e-02,4.363029473648460943e-02,5.158356253662210733e-02
7.500000000000000000e+01,9.022058326446869003e-03,4.929868058918707163e-03,1.662920635899634014e-02,6.127173601288005145e-03,2.409373111014390112e-02,2.577597437744194586e-02,3.106104201392234643e-02,3.085681069647283614e-02,3.669902703555916190e-02,4.363033362171009344e-02,5.158354427630129635e-02
7.600000000000000000e+01,6.753720580555677699e-03,5.237520917289462119e-04,1.674097654346407005e-02,7.858549843106299448e-03,2.445975814805989579e-02,2.266835161981872737e-02,3.154170779213849585e-02,2.994027275092436824e-02,3.669902317296180883e-02,4.363039247772126927e-02,5.158351767484048445e-02
7.700000000000000000e+01,2.513903181512011642e-03,-2.317412810799224232e-03,1.447190215382287981e-02,1.140277069791384434e-02,2.275023048840596473e-02,1.934933028874663563e-02,3.059049556996673580e-02,2.924030821229517407e-02,3.669901805607445056e-02,4.363040855263156104e-02,5.158352312175518151e-02
7.800000000000000000e+01,-2.371935991014595402e-03,-2.577713152046134937e-03,1.056055315586168497e-02,1.563529591997681045e-02,1.959846380458740711e-02,1.663726732872272684e-02,2.858064933678905462e-02,2.894340389187610718e-02,3.669903279582520383e-02,4.363041415849999716e-02,5.158358284340902600e-02
7.900000000000000000e+01,-6.058450327647957323e-03,-2.544734988605412696e-04,6.360274017501943433e-03,1.913878941692792601e-02,1.584206157121781366e-02,1.535546367999973683e-02,2.597452855706716690e-02,2.914472328560613335e-02,3.669903820355502333e-02,4.363040184499689111e-02,5.158358483953051632e-02
8.000000000000000000e+01,-7.362782978952653323e-03,3.755441266413361845e-03,2.941776850304167468e-03,2.077587959467974699e-02,1.251579692241788777e-02,1.596196028676732936e-02,2.341362510743394409e-02,2.980368925352805398e-02,3.669904448855687562e-02,4.363040383352112528e-02,5.158356904933469878e-02
8.100000000000000000e+01,-5.910355483290885559e-03,8.297345103116970932e-03,1.654792074865962803e-03,2.004912443270501221e-02,1.069471231032514957e-02,1.840601745800740652e-02,2.154040704182036414e-02,3.076522193966213514e-02,3.669905304526732692e-02,4.363040064532697215e-02,5.158353415264738118e-02
8.200000000000000000e+01,-2.307602064101521577e-03,1.186334113563303205e-02,2.915717436799969420e-03,1.738266236565855216e-02,1.097918511783335660e-02,2.193531006590609955e-02,2.090644680659070609e-02,3.177004269553140858e-02,3.669906262449229573e-02,4.363044451735875739e-02,5.158355204323150645e-02
8.300000000000000000e+01,2.232155699363191914e-03,1.311602743456941056e-02,6.231290825810864575e-03,1.350860979619827873e-02,1.337154452028954665e-02,2.545598567135143320e-02,2.179050419010764017e-02,3.255401778991795503e-02,3.669906648181076037e-02,4.363042071240341713e-02,5.158352201387583769e-02
8.400000000000000000e+01,6.517474380420162916e-03,1.165689541007219887e-02,1.061164799218694554e-02,9.608601283169537766e-03,1.718769006913656305e-02,2.774226867389173457e-02,2.400690989557707766e-02,3.291044197279191508e-02,3.669909165004270335e-02,4.363041680723744875e-02,5.158352147792344411e-02
8.500000000000000000e+01,8.949374188664149798e-03,8.044760783727289422e-03,1.456002052953242476e-02,6.840959113955324966e-03,2.112315545976062303e-02,2.819455567872108936e-02,2.690570908409806172e-02,3.275865564858126966e-02,3.669906883564655331e-02,4.363043295389212872e-02,5.158350314131965320e-02
8.600000000000000000e+01,8.603936007148593745e-03,3.499732042806291687e-03,1.679829196124904556e-02,6.115225002426560863e-03,2.385498231805938119e-02,2.683382160867631150e-02,2.960465830608471904e-02,3.215675582456301029e-02,3.669907173743580664e-02,4.363034464495552101e-02,5.158372864852922568e-02
8.700000000000000000e+01,5.619305265886387346e-03,-5.471247548167745833e-04,1.655221007395968336e-02,7.782090409898634320e-03,2.454948821087543642e-02,2.409911516848928237e-02,3.129388920818798603e-02,3.126872839925232128e-02,3.669907395285987306e-02,4.363041202597539581e-02,5.158367089954341012e-02
8.800000000000000000e+01,1.014922404852347526e-03,-2.667158704628302957e-03,1.399205029942751644e-02,1.133288759743233953e-02,2.317314501238110225e-02,2.071672092709464508e-02,3.144795561894464520e-02,3.029316029869333349e-02,3.669907100134639499e-02,4.363043252616449763e-02,5.158367525666007758e-02
8.900000000000000000e+01,-3.614931700501866629e-03,-2.171944446206275359e-03,1.008587985294040479e-02,1.557146161921618699e-02,2.021623098706748500e-02,1.764042844331359383e-02,3.021958080763575971e-02,2.947051890505147931e-02,3.669906505691367116e-02,4.363035807608217631e-02,5.158361003423017621e-02
9.000000000000000000e+01,-6.741431822204102531e-03,7.295791036514565064e-04,5.792457711372378526e-03,1.909380749760547502e-02,1.646499234192400074e-02,1.567978964157701327e-02,2.795460582640552083e-02,2.900305650902668120e-02,3.669905932964923068e-02,4.363047828558186403e-02,5.158363346372785152e-02
9.100000000000000000e+01,-7.205975648813645051e-03,5.059373261739219529e-03,2.653935909428639661e-03,2.076487945875604701e-02,1.298823565848716832e-02,1.545332313764169463e-02,2.526412912027797830e-02,2.901094408434512495e-02,3.669905465198164407e-02,4.363053936473115790e-02,5.158361899361585401e-02
9.200000000000000000e+01,-5.060639280909606796e-03,9.453864751926221999e-03,1.677393354617251475e-03,2.008645495816296922e-02,1.086240282314721028e-02,1.711622950842417445e-02,2.281617133037294742e-02,2.951235438248001053e-02,3.669904595062689623e-02,4.363049333349477976e-02,5.158362597377452730e-02
9.300000000000000000e+01,-1.053850375808851325e-03,1.246339127785955903e-02,3.249770462094847545e-03,1.736670546127849768e-02,1.076232432332169253e-02,2.032269431946986948e-02,2.123371139199892177e-02,3.037819209552505839e-02,3.669904960023773199e-02,4.363051122682759519e-02,5.158332101427154370e-02
9.400000000000000000e+01,3.722958103959950193e-03,1.298652729553118057e-02,6.780880399799515956e-03,1.351860397117254919e-02,1.278463064621493395e-02,2.393700391717490383e-02,2.098830461912370993e-02,3.139612270384284365e-02,3.669904916896271629e-02,4.363047552112542249e-02,5.158354075297211239e-02
9.500000000000000000e+01,7.577184019994076536e-03,1.088519517903030476e-02,1.122466821707357454e-02,9.629590542894472804e-03,1.630590684262100964e-02,2.691289569261190451e-02,2.223392479515817755e-02,3.229324480740380920e-02,3.669904693406600416e-02,4.363048855306961293e-02,5.158352266403332109e-02
9.600000000000000000e+01,9.156409378119567677e-03,6.816203024870848282e-03,1.503430433441299563e-02,6.802194992632459858e-03,2.025911212592235167e-02,2.823854279585713556e-02,2.470900512506446489e-02,3.282554567552020686e-02,3.669904815103608442e-02,4.363051183806510025e-02,5.158346056518459122e-02
9.700000000000000000e+01,7.920906396357452195e-03,2.282130559170258977e-03,1.692528430615181101e-02,6.126401901229705516e-03,2.339449421105466165e-02,2.763815661626844999e-02,2.765675193387995279e-02,3.287476846734893599e-02,3.669905884552071562e-02,4.363042512755854752e-02,5.158344805224679419e-02
9.800000000000000000e+01,4.304485584634809570e-03,-1.382032122857923540e-03,1.632073319191684746e-02,7.851607097855151096e-03,2.458323775575066428e-02,2.545677380142463697e-02,3.013607919878524832e-02,3.244947921907348487e-02,3.669908539286792504e-02,4.363047229252536852e-02,5.158341850471259704e-02
9.900000000000000000e+01,-5.333047961213477350e-04,-2.800773579642479305e-03,1.353566795692784375e-02,1.136999598641108555e-02,2.360121224690980846e-02,2.226552418593397142e-02,3.145217071851202917e-02,3.166479548245870745e-02,3.669906900417596596e-02,4.363012209312167045e-02,5.158341136581179320e-02
1.000000000000000000e+02,-4.882926912887164406e-03,-1.524046422639813159e-03,9.438337392474460685e-03,1.558569885815486167e-02,2.089935434266343428e-02,1.901201399319063512e-02,3.128757333814569108e-02,3.069474477631417564e-02,3.669907108461334388e-02,4.363046109547363827e-02,5.158348162056047848e-02
1.010000000000000000e+02,-7.203591515182239391e-03,1.918882805806543246e-03,5.231994273452222899e-03,1.910751473798355526e-02,1.725834595446928965e-02,1.641875985058849352e-02,2.983527368908345245e-02,2.979207419269713775e-02,3.669906247230092511e-02,4.363033150612771749e-02,5.158328322579741609e-02
1.020000000000000000e+02,-6.749936861928595988e-03,6.419132279438688471e-03,2.340331243371629455e-03,2.076610674472356699e-02,1.365453259738869107e-02,1.532122852763961873e-02,2.746512903135411854e-02,2.915589500510096244e-02,3.669906733551275835e-02,4.363048398881641532e-02,5.158337695784176447e-02
1.030000000000000000e+02,-3.846203625841981832e-03,1.058374664430128398e-02,1.764446883982362380e-03,2.007178713196577924e-02,1.116460662003171400e-02,1.613396244951914582e-02,2.479381182800399763e-02,2.894992782360361616e-02,3.669906393966781977e-02,4.363046442084539400e-02,5.158344642364021126e-02
1.040000000000000000e+02,5.775338384430561689e-04,1.289856838263392369e-02,3.662859845449339957e-03,1.737657337148368342e-02,1.059909382994872473e-02,1.865692084867798251e-02,2.244087653426962703e-02,2.924043712735735490e-02,3.669906120529597970e-02,4.363044200050891774e-02,5.158345282357124084e-02
1.050000000000000000e+02,5.181959728716822866e-03,1.265065415738386712e-02,7.371354958915610212e-03,1.356160723790922340e-02,1.221039548544000652e-02,2.219794507466832378e-02,2.108422551256228239e-02,2.996549043897567266e-02,3.669905475954138296e-02,4.363034163766510432e-02,5.158340857655296929e-02
1.060000000000000000e+02,8.407243532794428376e-03,9.955520433606590558e-03,1.175670378299509267e-02,9.647626681054788378e-03,1.546994250499000856e-02,2.568343326031907736e-02,2.109692821865949419e-02,3.094888823848696013e-02,3.669904628719944384e-02,4.363066642028989861e-02,5.158342386465930574e-02
1.070000000000000000e+02,9.054752848911773455e-03,5.755221718737324466e-03,1.540059880697541850e-02,6.804149766481470962e-03,1.951999503321277807e-02,2.785902058100919731e-02,2.261358268734792176e-02,3.192415019967054235e-02,3.669904889106101464e-02,4.363052480900275754e-02,5.158347681822261777e-02
1.080000000000000000e+02,6.897555897769747091e-03,1.294601595354993862e-03,1.699245131657933783e-02,6.126883505992219980e-03,2.292961592603770526e-02,2.814157615697654435e-02,2.524352549655417555e-02,3.265054717210569279e-02,3.669904869338846964e-02,4.363047524845398151e-02,5.158346068132479978e-02
1.090000000000000000e+02,2.613622173741836363e-03,-1.921578575785121146e-03,1.602348448925394742e-02,7.830316640465628808e-03,2.452351413615572184e-02,2.665327782899185038e-02,2.820942657570757461e-02,3.291255052281250038e-02,3.669905438071685566e-02,4.363047343031745129e-02,5.158340490377399945e-02
1.100000000000000000e+02,-2.205122019304006642e-03,-2.743396112589113756e-03,1.294610608413959696e-02,1.133468320672559315e-02,2.395740448832994751e-02,2.384085752722175933e-02,3.052090515909933188e-02,3.267131489284347268e-02,3.669905810037121796e-02,4.363044519080583328e-02,5.158339380445098321e-02
1.110000000000000000e+02,-5.992319208084628812e-03,-9.271731469324695496e-04,8.766847324477966552e-03,1.557097058968404113e-02,2.152455793151641927e-02,2.049319903797286457e-02,3.154841983952105799e-02,3.201883552391682208e-02,3.669906213256179939e-02,4.363045090646755497e-02,5.158348619507369115e-02
1.120000000000000000e+02,-7.365111053329043145e-03,2.787755050006168744e-03,4.653616507367397404e-03,1.911517025278652859e-02,1.803254703487922050e-02,1.747038570035952532e-02,3.105774652196813257e-02,3.111097183526689847e-02,3.669906447637183433e-02,4.363041438628068036e-02,5.158348580923788340e-02
1.130000000000000000e+02,-6.046218393705116156e-03,7.323846403069156352e-03,2.078132779732122515e-03,2.077361259258458936e-02,1.433751344662703708e-02,1.560954671662151405e-02,2.932140442271591319e-02,3.016346877879305666e-02,3.669907393605043033e-02,4.363036764246186472e-02,5.158350562716673693e-02
1.140000000000000000e+02,-2.540815681755681510e-03,1.123098103638975331e-02,1.901357950898407978e-03,2.007113705291696526e-02,1.152954238332815073e-02,1.551989986415280853e-02,2.682651451704320955e-02,2.938970123622786090e-02,3.669906744138806687e-02,4.363037509054557006e-02,5.158350498558461616e-02
1.150000000000000000e+02,2.023019849175078377e-03,1.306971359168840330e-02,4.156152199572549222e-03,1.737972574286561489e-02,1.053764320345784711e-02,1.733446614635458793e-02,2.419520215544723740e-02,2.898161830243894954e-02,3.669907184147280788e-02,4.363036408458254023e-02,5.158350271453127078e-02
1.160000000000000000e+02,6.385324544373682798e-03,1.223385402330268157e-02,8.080980835452944433e-03,1.356952530980470861e-02,1.173805439619712843e-02,2.054637655588331668e-02,2.204976926560520134e-02,2.906123590244003019e-02,3.669906095092390075e-02,4.363038133375152228e-02,5.158343494096717663e-02
1.170000000000000000e+02,8.918758917849656243e-03,9.133113618354338215e-03,1.239879276683875098e-02,9.677728892688586271e-03,1.474646410572244548e-02,2.423089656698795835e-02,2.095629671452670095e-02,2.963499328063279314e-02,3.669906928563060333e-02,4.363037972836103506e-02,5.158351362947932728e-02
1.180000000000000000e+02,8.678962624992347941e-03,4.701029557943714465e-03,1.580808810586087354e-02,6.858533710303538200e-03,1.872141729323062442e-02,2.712012201910907194e-02,2.131742378509038360e-02,3.053314009752883251e-02,3.669905980906262855e-02,4.363043460525717343e-02,5.158347329717871688e-02
1.190000000000000000e+02,5.775924188694325778e-03,3.524920133113340626e-04,1.700875749448393925e-02,6.118403084149903748e-03,2.230341437625149581e-02,2.825984751741428269e-02,2.311686459630757362e-02,3.154093381149425390e-02,3.669905817607865828e-02,4.363031142631679238e-02,5.158345698228328224e-02
1.200000000000000000e+02,1.273230389312596245e-03,-2.384220244371570985e-03,1.568465973587929163e-02,7.798062294563035124e-03,2.435637074211105535e-02,2.753539808454008586e-02,2.592628657381967905e-02,3.238850907075607743e-02,3.669905686480268159e-02,4.363040792722161498e-02,5.158343192520309373e-02
1.210000000000000000e+02,-3.523901446519372982e-03,-2.564661311416527312e-03,1.239593606477162879e-02,1.135770920570888798e-02,2.424137986005336920e-02,2.524933844379306791e-02,2.876824615421824660e-02,3.285859959425674326e-02,3.669905476333124028e-02,4.363047265406239106e-02,5.158341339281191651e-02
1.220000000000000000e+02,-6.704969322548715027e-03,-2.614322083351883208e-04,8.108964769144133555e-03,1.556228520096447632e-02,2.214886077921485175e-02,2.201583665033646220e-02,3.083424362116837791e-02,3.283500529789562528e-02,3.669905378253046635e-02,4.363038221631843072e-02,5.158340838765074210e-02
1.230000000000000000e+02,-7.209457232811855576e-03,3.724158591926318707e-03,4.148042608732582792e-03,1.911276595210043006e-02,1.876210488051510694e-02,1.869589685576134030e-02,3.156650574539132670e-02,3.234503928873477818e-02,3.669905506506143666e-02,4.363052174852732890e-02,5.158340825454255096e-02
1.240000000000000000e+02,-5.005864374841628717e-03,8.279016558306651064e-03,1.870567650868348863e-03,2.076427256913393471e-02,1.500918633941994429e-02,1.620414669424441456e-02,3.088857094372299272e-02,3.150963009562124384e-02,3.669906105053843959e-02,4.363047029235245233e-02,5.158336764384152673e-02
1.250000000000000000e+02,-9.704511804189408508e-04,1.182842740886114186e-02,2.109930100144818965e-03,2.007406880719786457e-02,1.197521185991279324e-02,1.531493688764795635e-02,2.902395898159482179e-02,3.054211324274014316e-02,3.669906072027284694e-02,4.363049421730069710e-02,5.158352897763940348e-02
1.260000000000000000e+02,3.688564378678593769e-03,1.311741363154284024e-02,4.742429464833941566e-03,1.738853095544845573e-02,1.055919681843420221e-02,1.639374339772059486e-02,2.645593727758277502e-02,2.966894036557388148e-02,3.669906827861302290e-02,4.363045352499206331e-02,5.158348236699383804e-02
1.270000000000000000e+02,7.531478932442992047e-03,1.173148342132623867e-02,8.784252004059522889e-03,1.352886691165888777e-02,1.136763662378914574e-02,1.918572458408118742e-02,2.379968513581109946e-02,2.909524578890865243e-02,3.669903994219159138e-02,4.363043889598072766e-02,5.158348366998755097e-02
1.280000000000000000e+02,9.155791817312186609e-03,8.200344895372246867e-03,1.313226036837877864e-02,9.675606200602926421e-03,1.420517502174045710e-02,2.284747940662157362e-02,2.177324724863693994e-02,2.896926873805116820e-02,3.669906931422683982e-02,4.363041817785484611e-02,5.158338658714045621e-02


==> mean_lift.csv <==
om, top_cfd, bottom_cfd, top_gen, bottom_gen
0.000000000000000000e+00,8.573180539472226996e-04,-8.623077052209039001e-04,8.183301527351777294e-04,-8.601446725840580787e-04
2.500000000000000000e-01,4.787224890639707464e-03,-4.791060829656980033e-03,4.968142161420404865e-03,-5.030661602437853583e-03
5.000000000000000000e-01,9.201244888991060369e-03,-9.204354448910248912e-03,8.658872070337997329e-03,-8.583874346246127274e-03
7.500000000000000000e-01,1.293043787709589366e-02,-1.293311843825240004e-02,1.341244173734484554e-02,-1.341035670105592340e-02
1.000000000000000000e+00,1.710345688162171612e-02,-1.710657480941751157e-02,1.710297455416286139e-02,-1.717084378918679391e-02
1.250000000000000000e+00,2.127035223828655300e-02,-2.126423108862150052e-02,2.154743608644640873e-02,-2.149472995417331389e-02
1.500000000000000000e+00,2.597102775393564378e-02,-2.597277495540483566e-02,2.648600106714124602e-02,-2.635545272545829210e-02
1.750000000000000000e+00,3.060442631174776357e-02,-3.060132036640933473e-02,3.140985329319234687e-02,-3.123291016066263165e-02
2.000000000000000000e+00,3.644106037112462837e-02,-3.644415343183586564e-02,3.727712900159214915e-02,-3.696698989682481451e-02
2.250000000000000000e+00,4.364940086685700771e-02,-4.364841335726016985e-02,4.433846286566923284e-02,-4.393677863209440038e-02
2.500000000000000000e+00,5.186854159465273395e-02,-5.186839119076477878e-02,5.274263231066325663e-02,-5.221752468137864922e-02


==> om_crit.csv <==
re,om_crit
8.000000000000000000e+01,1.670312500000000089e+00
1.000000000000000000e+02,1.802050781250000178e+00
1.200000000000000000e+02,1.876153564453125089e+00
1.400000000000000000e+02,1.916571354866027921e+00
1.600000000000000000e+02,1.932821385096758604e+00
1.800000000000000000e+02,1.938231698007803150e+00
2.000000000000000000e+02,1.940484940973504990e+00


==> om_crit_bounds.csv <==
re,om_lo,om_hi
7.500000000000000000e+01,1.600000000000000089e+00,1.709999999999999964e+00
7.600000000000000000e+01,1.610000000000000098e+00,1.720000000000000195e+00
7.700000000000000000e+01,1.600000000000000089e+00,1.709999999999999964e+00
7.800000000000000000e+01,1.610000000000000098e+00,1.720000000000000195e+00
7.900000000000000000e+01,1.620000000000000107e+00,1.709999999999999964e+00
8.000000000000000000e+01,1.620000000000000107e+00,1.720000000000000195e+00
8.100000000000000000e+01,1.640000000000000124e+00,1.729999999999999982e+00
8.200000000000000000e+01,1.630000000000000115e+00,1.720000000000000195e+00
8.300000000000000000e+01,1.630000000000000115e+00,1.729999999999999982e+00
8.400000000000000000e+01,1.650000000000000133e+00,1.740000000000000213e+00
8.500000000000000000e+01,1.660000000000000142e+00,1.740000000000000213e+00
8.600000000000000000e+01,1.660000000000000142e+00,1.750000000000000000e+00
8.700000000000000000e+01,1.670000000000000151e+00,1.740000000000000213e+00
8.800000000000000000e+01,1.670000000000000151e+00,1.740000000000000213e+00
8.900000000000000000e+01,1.670000000000000151e+00,1.750000000000000000e+00
9.000000000000000000e+01,1.680000000000000160e+00,1.760000000000000231e+00
9.100000000000000000e+01,1.670000000000000151e+00,1.760000000000000231e+00
9.200000000000000000e+01,1.680000000000000160e+00,1.780000000000000249e+00
9.300000000000000000e+01,1.700000000000000178e+00,1.770000000000000018e+00
9.400000000000000000e+01,1.689999999999999947e+00,1.780000000000000249e+00
9.500000000000000000e+01,1.689999999999999947e+00,1.810000000000000053e+00
9.600000000000000000e+01,1.709999999999999964e+00,1.800000000000000266e+00
9.700000000000000000e+01,1.709999999999999964e+00,1.820000000000000062e+00
9.800000000000000000e+01,1.729999999999999982e+00,1.810000000000000053e+00
9.900000000000000000e+01,1.729999999999999982e+00,1.850000000000000089e+00
1.000000000000000000e+02,1.729999999999999982e+00,1.830000000000000071e+00
1.010000000000000000e+02,1.740000000000000213e+00,1.850000000000000089e+00
1.020000000000000000e+02,1.750000000000000000e+00,1.840000000000000080e+00
1.030000000000000000e+02,1.750000000000000000e+00,1.840000000000000080e+00
1.040000000000000000e+02,1.750000000000000000e+00,1.850000000000000089e+00
1.050000000000000000e+02,1.770000000000000018e+00,1.870000000000000107e+00
1.060000000000000000e+02,1.780000000000000249e+00,1.860000000000000098e+00
1.070000000000000000e+02,1.770000000000000018e+00,1.880000000000000115e+00
1.080000000000000000e+02,1.770000000000000018e+00,1.890000000000000124e+00
1.090000000000000000e+02,1.790000000000000036e+00,1.880000000000000115e+00
1.100000000000000000e+02,1.790000000000000036e+00,1.900000000000000133e+00
1.110000000000000000e+02,1.790000000000000036e+00,1.900000000000000133e+00
1.120000000000000000e+02,1.800000000000000266e+00,1.920000000000000151e+00
1.130000000000000000e+02,1.820000000000000062e+00,1.910000000000000142e+00
1.140000000000000000e+02,1.820000000000000062e+00,1.900000000000000133e+00
1.150000000000000000e+02,1.820000000000000062e+00,1.910000000000000142e+00
1.160000000000000000e+02,1.820000000000000062e+00,1.900000000000000133e+00
1.170000000000000000e+02,1.820000000000000062e+00,1.920000000000000151e+00
1.180000000000000000e+02,1.850000000000000089e+00,1.900000000000000133e+00
1.190000000000000000e+02,1.830000000000000071e+00,1.930000000000000160e+00
1.200000000000000000e+02,1.830000000000000071e+00,1.910000000000000142e+00
1.210000000000000000e+02,1.830000000000000071e+00,1.910000000000000142e+00
1.220000000000000000e+02,1.840000000000000080e+00,1.920000000000000151e+00
1.230000000000000000e+02,1.850000000000000089e+00,1.910000000000000142e+00
1.240000000000000000e+02,1.840000000000000080e+00,1.930000000000000160e+00
1.250000000000000000e+02,1.850000000000000089e+00,1.900000000000000133e+00
1.260000000000000000e+02,1.850000000000000089e+00,1.920000000000000151e+00
1.270000000000000000e+02,1.860000000000000098e+00,1.939999999999999947e+00
1.280000000000000000e+02,1.860000000000000098e+00,1.900000000000000133e+00
1.290000000000000000e+02,1.860000000000000098e+00,1.920000000000000151e+00
1.300000000000000000e+02,1.860000000000000098e+00,1.910000000000000142e+00
1.310000000000000000e+02,1.870000000000000107e+00,1.920000000000000151e+00
1.320000000000000000e+02,1.860000000000000098e+00,1.920000000000000151e+00
1.330000000000000000e+02,1.870000000000000107e+00,1.930000000000000160e+00
1.340000000000000000e+02,1.870000000000000107e+00,1.930000000000000160e+00
1.350000000000000000e+02,1.870000000000000107e+00,1.930000000000000160e+00
1.360000000000000000e+02,1.860000000000000098e+00,1.930000000000000160e+00
1.370000000000000000e+02,1.860000000000000098e+00,1.920000000000000151e+00
1.380000000000000000e+02,1.860000000000000098e+00,1.950000000000000178e+00
1.390000000000000000e+02,1.870000000000000107e+00,1.930000000000000160e+00
1.400000000000000000e+02,1.880000000000000115e+00,1.930000000000000160e+00
1.410000000000000000e+02,1.880000000000000115e+00,1.920000000000000151e+00
1.420000000000000000e+02,1.890000000000000124e+00,1.930000000000000160e+00
1.430000000000000000e+02,1.890000000000000124e+00,1.950000000000000178e+00
1.440000000000000000e+02,1.870000000000000107e+00,1.939999999999999947e+00
1.450000000000000000e+02,1.870000000000000107e+00,1.950000000000000178e+00
1.460000000000000000e+02,1.900000000000000133e+00,1.930000000000000160e+00
1.470000000000000000e+02,1.890000000000000124e+00,1.930000000000000160e+00
1.480000000000000000e+02,1.880000000000000115e+00,1.930000000000000160e+00
1.490000000000000000e+02,1.880000000000000115e+00,1.939999999999999947e+00
1.500000000000000000e+02,1.870000000000000107e+00,1.930000000000000160e+00
1.510000000000000000e+02,1.890000000000000124e+00,1.959999999999999964e+00
1.520000000000000000e+02,1.880000000000000115e+00,1.950000000000000178e+00
1.530000000000000000e+02,1.860000000000000098e+00,1.930000000000000160e+00
1.540000000000000000e+02,1.880000000000000115e+00,1.950000000000000178e+00
1.550000000000000000e+02,1.880000000000000115e+00,1.959999999999999964e+00
1.560000000000000000e+02,1.900000000000000133e+00,1.950000000000000178e+00
1.570000000000000000e+02,1.880000000000000115e+00,1.950000000000000178e+00
1.580000000000000000e+02,1.890000000000000124e+00,1.939999999999999947e+00
1.590000000000000000e+02,1.890000000000000124e+00,1.950000000000000178e+00
1.600000000000000000e+02,1.890000000000000124e+00,1.950000000000000178e+00
1.610000000000000000e+02,1.890000000000000124e+00,1.950000000000000178e+00
1.620000000000000000e+02,1.900000000000000133e+00,1.959999999999999964e+00
1.630000000000000000e+02,1.910000000000000142e+00,1.939999999999999947e+00
1.640000000000000000e+02,1.880000000000000115e+00,1.959999999999999964e+00
1.650000000000000000e+02,1.890000000000000124e+00,1.959999999999999964e+00
1.660000000000000000e+02,1.890000000000000124e+00,1.970000000000000195e+00
1.670000000000000000e+02,1.890000000000000124e+00,1.959999999999999964e+00
1.680000000000000000e+02,1.900000000000000133e+00,1.950000000000000178e+00
1.690000000000000000e+02,1.910000000000000142e+00,1.959999999999999964e+00
1.700000000000000000e+02,1.890000000000000124e+00,1.959999999999999964e+00
1.710000000000000000e+02,1.900000000000000133e+00,1.959999999999999964e+00
1.720000000000000000e+02,1.900000000000000133e+00,1.990000000000000213e+00
1.730000000000000000e+02,1.900000000000000133e+00,1.970000000000000195e+00
1.740000000000000000e+02,1.900000000000000133e+00,1.990000000000000213e+00
1.750000000000000000e+02,1.900000000000000133e+00,1.959999999999999964e+00
1.760000000000000000e+02,1.900000000000000133e+00,1.979999999999999982e+00
1.770000000000000000e+02,1.890000000000000124e+00,1.979999999999999982e+00
1.780000000000000000e+02,1.900000000000000133e+00,2.000000000000000000e+00
1.790000000000000000e+02,1.900000000000000133e+00,1.990000000000000213e+00
1.800000000000000000e+02,1.910000000000000142e+00,2.000000000000000000e+00
1.810000000000000000e+02,1.880000000000000115e+00,2.010000000000000231e+00
1.820000000000000000e+02,1.890000000000000124e+00,2.000000000000000000e+00
1.830000000000000000e+02,1.900000000000000133e+00,2.000000000000000000e+00
1.840000000000000000e+02,1.900000000000000133e+00,2.010000000000000231e+00
1.850000000000000000e+02,1.890000000000000124e+00,2.010000000000000231e+00
1.860000000000000000e+02,1.890000000000000124e+00,2.030000000000000249e+00
1.870000000000000000e+02,1.900000000000000133e+00,2.030000000000000249e+00
1.880000000000000000e+02,1.890000000000000124e+00,2.010000000000000231e+00
1.890000000000000000e+02,1.900000000000000133e+00,2.020000000000000018e+00
1.900000000000000000e+02,1.890000000000000124e+00,2.020000000000000018e+00
1.910000000000000000e+02,1.890000000000000124e+00,2.030000000000000249e+00
1.920000000000000000e+02,1.890000000000000124e+00,2.020000000000000018e+00
1.930000000000000000e+02,1.900000000000000133e+00,2.070000000000000284e+00
1.940000000000000000e+02,1.890000000000000124e+00,2.060000000000000053e+00
1.950000000000000000e+02,1.900000000000000133e+00,2.030000000000000249e+00
1.960000000000000000e+02,1.920000000000000151e+00,2.050000000000000266e+00
1.970000000000000000e+02,1.900000000000000133e+00,2.030000000000000249e+00
1.980000000000000000e+02,1.910000000000000142e+00,2.070000000000000284e+00
1.990000000000000000e+02,1.920000000000000151e+00,2.070000000000000284e+00
2.000000000000000000e+02,1.920000000000000151e+00,2.100000000000000089e+00


==> om_crit_bounds_no_mi.csv <==
re,om_lo,om_hi
7.500000000000000000e+01,1.610000000000000098e+00,1.930000000000000160e+00
7.600000000000000000e+01,1.620000000000000107e+00,1.930000000000000160e+00
7.700000000000000000e+01,1.620000000000000107e+00,1.939999999999999947e+00
7.800000000000000000e+01,1.600000000000000089e+00,1.920000000000000151e+00
7.900000000000000000e+01,1.640000000000000124e+00,1.930000000000000160e+00
8.000000000000000000e+01,1.630000000000000115e+00,1.930000000000000160e+00
8.100000000000000000e+01,1.630000000000000115e+00,1.930000000000000160e+00
8.200000000000000000e+01,1.650000000000000133e+00,1.930000000000000160e+00
8.300000000000000000e+01,1.630000000000000115e+00,1.930000000000000160e+00
8.400000000000000000e+01,1.650000000000000133e+00,1.920000000000000151e+00
8.500000000000000000e+01,1.650000000000000133e+00,1.920000000000000151e+00
8.600000000000000000e+01,1.650000000000000133e+00,1.930000000000000160e+00
8.700000000000000000e+01,1.640000000000000124e+00,1.930000000000000160e+00
8.800000000000000000e+01,1.650000000000000133e+00,1.910000000000000142e+00
8.900000000000000000e+01,1.650000000000000133e+00,1.920000000000000151e+00
9.000000000000000000e+01,1.650000000000000133e+00,1.930000000000000160e+00
9.100000000000000000e+01,1.660000000000000142e+00,1.900000000000000133e+00
9.200000000000000000e+01,1.680000000000000160e+00,1.910000000000000142e+00
9.300000000000000000e+01,1.660000000000000142e+00,1.900000000000000133e+00
9.400000000000000000e+01,1.670000000000000151e+00,1.910000000000000142e+00
9.500000000000000000e+01,1.680000000000000160e+00,1.910000000000000142e+00
9.600000000000000000e+01,1.689999999999999947e+00,1.910000000000000142e+00
9.700000000000000000e+01,1.689999999999999947e+00,1.920000000000000151e+00
9.800000000000000000e+01,1.709999999999999964e+00,1.900000000000000133e+00
9.900000000000000000e+01,1.709999999999999964e+00,1.900000000000000133e+00
1.000000000000000000e+02,1.689999999999999947e+00,1.900000000000000133e+00
1.010000000000000000e+02,1.720000000000000195e+00,1.900000000000000133e+00
1.020000000000000000e+02,1.720000000000000195e+00,1.900000000000000133e+00
1.030000000000000000e+02,1.740000000000000213e+00,1.900000000000000133e+00
1.040000000000000000e+02,1.729999999999999982e+00,1.890000000000000124e+00
1.050000000000000000e+02,1.750000000000000000e+00,1.900000000000000133e+00
1.060000000000000000e+02,1.740000000000000213e+00,1.900000000000000133e+00
1.070000000000000000e+02,1.740000000000000213e+00,1.900000000000000133e+00
1.080000000000000000e+02,1.750000000000000000e+00,1.890000000000000124e+00
1.090000000000000000e+02,1.750000000000000000e+00,1.900000000000000133e+00
1.100000000000000000e+02,1.760000000000000231e+00,1.900000000000000133e+00
1.110000000000000000e+02,1.770000000000000018e+00,1.910000000000000142e+00
1.120000000000000000e+02,1.790000000000000036e+00,1.890000000000000124e+00
1.130000000000000000e+02,1.780000000000000249e+00,1.900000000000000133e+00
1.140000000000000000e+02,1.790000000000000036e+00,1.900000000000000133e+00
1.150000000000000000e+02,1.780000000000000249e+00,1.900000000000000133e+00
1.160000000000000000e+02,1.790000000000000036e+00,1.900000000000000133e+00
1.170000000000000000e+02,1.810000000000000053e+00,1.900000000000000133e+00
1.180000000000000000e+02,1.810000000000000053e+00,1.900000000000000133e+00
1.190000000000000000e+02,1.790000000000000036e+00,1.900000000000000133e+00
1.200000000000000000e+02,1.810000000000000053e+00,1.910000000000000142e+00
1.210000000000000000e+02,1.820000000000000062e+00,1.910000000000000142e+00
1.220000000000000000e+02,1.820000000000000062e+00,1.910000000000000142e+00
1.230000000000000000e+02,1.820000000000000062e+00,1.900000000000000133e+00
1.240000000000000000e+02,1.820000000000000062e+00,1.900000000000000133e+00
1.250000000000000000e+02,1.820000000000000062e+00,1.890000000000000124e+00
1.260000000000000000e+02,1.830000000000000071e+00,1.900000000000000133e+00
1.270000000000000000e+02,1.830000000000000071e+00,1.920000000000000151e+00
1.280000000000000000e+02,1.840000000000000080e+00,1.910000000000000142e+00
1.290000000000000000e+02,1.850000000000000089e+00,1.910000000000000142e+00
1.300000000000000000e+02,1.840000000000000080e+00,1.920000000000000151e+00
1.310000000000000000e+02,1.840000000000000080e+00,1.910000000000000142e+00
1.320000000000000000e+02,1.840000000000000080e+00,1.910000000000000142e+00
1.330000000000000000e+02,1.840000000000000080e+00,1.920000000000000151e+00
1.340000000000000000e+02,1.850000000000000089e+00,1.910000000000000142e+00
1.350000000000000000e+02,1.850000000000000089e+00,1.910000000000000142e+00
1.360000000000000000e+02,1.850000000000000089e+00,1.930000000000000160e+00
1.370000000000000000e+02,1.850000000000000089e+00,1.930000000000000160e+00
1.380000000000000000e+02,1.850000000000000089e+00,1.910000000000000142e+00
1.390000000000000000e+02,1.850000000000000089e+00,1.910000000000000142e+00
1.400000000000000000e+02,1.860000000000000098e+00,1.910000000000000142e+00
1.410000000000000000e+02,1.860000000000000098e+00,1.920000000000000151e+00
1.420000000000000000e+02,1.860000000000000098e+00,1.920000000000000151e+00
1.430000000000000000e+02,1.860000000000000098e+00,1.930000000000000160e+00
1.440000000000000000e+02,1.860000000000000098e+00,1.910000000000000142e+00
1.450000000000000000e+02,1.850000000000000089e+00,1.920000000000000151e+00
1.460000000000000000e+02,1.860000000000000098e+00,1.910000000000000142e+00
1.470000000000000000e+02,1.870000000000000107e+00,1.920000000000000151e+00
1.480000000000000000e+02,1.860000000000000098e+00,1.930000000000000160e+00
1.490000000000000000e+02,1.860000000000000098e+00,1.920000000000000151e+00
1.500000000000000000e+02,1.870000000000000107e+00,1.910000000000000142e+00
1.510000000000000000e+02,1.870000000000000107e+00,1.930000000000000160e+00
1.520000000000000000e+02,1.870000000000000107e+00,1.920000000000000151e+00
1.530000000000000000e+02,1.880000000000000115e+00,1.930000000000000160e+00
1.540000000000000000e+02,1.870000000000000107e+00,1.930000000000000160e+00
1.550000000000000000e+02,1.880000000000000115e+00,1.939999999999999947e+00
1.560000000000000000e+02,1.880000000000000115e+00,1.950000000000000178e+00
1.570000000000000000e+02,1.880000000000000115e+00,1.939999999999999947e+00
1.580000000000000000e+02,1.880000000000000115e+00,1.939999999999999947e+00
1.590000000000000000e+02,1.890000000000000124e+00,1.930000000000000160e+00
1.600000000000000000e+02,1.890000000000000124e+00,1.930000000000000160e+00
1.610000000000000000e+02,1.880000000000000115e+00,1.939999999999999947e+00
1.620000000000000000e+02,1.890000000000000124e+00,1.939999999999999947e+00
1.630000000000000000e+02,1.890000000000000124e+00,2.080000000000000071e+00
1.640000000000000000e+02,1.910000000000000142e+00,1.939999999999999947e+00
1.650000000000000000e+02,1.900000000000000133e+00,1.959999999999999964e+00
1.660000000000000000e+02,1.900000000000000133e+00,1.959999999999999964e+00
1.670000000000000000e+02,1.900000000000000133e+00,1.950000000000000178e+00
1.680000000000000000e+02,1.890000000000000124e+00,1.000000000000000000e+02
1.690000000000000000e+02,1.890000000000000124e+00,2.100000000000000089e+00
1.700000000000000000e+02,1.900000000000000133e+00,1.000000000000000000e+02
1.710000000000000000e+02,1.900000000000000133e+00,1.970000000000000195e+00
1.720000000000000000e+02,1.910000000000000142e+00,2.100000000000000089e+00
1.730000000000000000e+02,1.900000000000000133e+00,1.970000000000000195e+00
1.740000000000000000e+02,1.910000000000000142e+00,1.979999999999999982e+00
1.750000000000000000e+02,1.910000000000000142e+00,1.959999999999999964e+00
1.760000000000000000e+02,1.920000000000000151e+00,2.100000000000000089e+00
1.770000000000000000e+02,1.900000000000000133e+00,1.970000000000000195e+00
1.780000000000000000e+02,1.900000000000000133e+00,1.000000000000000000e+02
1.790000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.800000000000000000e+02,1.910000000000000142e+00,1.000000000000000000e+02
1.810000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.820000000000000000e+02,1.910000000000000142e+00,1.000000000000000000e+02
1.830000000000000000e+02,1.910000000000000142e+00,1.000000000000000000e+02
1.840000000000000000e+02,1.910000000000000142e+00,2.089999999999999858e+00
1.850000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.860000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.870000000000000000e+02,1.910000000000000142e+00,2.100000000000000089e+00
1.880000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.890000000000000000e+02,1.930000000000000160e+00,1.000000000000000000e+02
1.900000000000000000e+02,1.930000000000000160e+00,2.089999999999999858e+00
1.910000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.920000000000000000e+02,1.920000000000000151e+00,2.089999999999999858e+00
1.930000000000000000e+02,1.930000000000000160e+00,1.000000000000000000e+02
1.940000000000000000e+02,1.930000000000000160e+00,1.000000000000000000e+02
1.950000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.960000000000000000e+02,1.920000000000000151e+00,1.000000000000000000e+02
1.970000000000000000e+02,1.939999999999999947e+00,1.000000000000000000e+02
1.980000000000000000e+02,1.930000000000000160e+00,1.000000000000000000e+02
1.990000000000000000e+02,1.930000000000000160e+00,1.000000000000000000e+02
2.000000000000000000e+02,1.930000000000000160e+00,1.000000000000000000e+02


==> press_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,9.928925725603733321e-01,9.944210180880742600e-01,9.938412070070484772e-01,9.930410142175025712e-01,9.974958314672395243e-01,9.986757286123653099e-01,9.999953424403946745e-01,9.995014036734606311e-01,1.001066994636933494e+00,1.001379310089436148e+00,1.001657291994828558e+00
2.000000000000000000e+00,9.958848334426884108e-01,9.905151989079984398e-01,9.956404761490714739e-01,9.967010687674843217e-01,9.984259050950708980e-01,9.962233808745365460e-01,9.998045112160977022e-01,9.995971637373016749e-01,1.001067467312622306e+00,1.001379302610151623e+00,1.001657280433422059e+00
3.000000000000000000e+00,9.960604350083782643e-01,9.921390885512466618e-01,9.970787995355328004e-01,9.976372511997724235e-01,9.985135043433057689e-01,9.927049833681954594e-01,9.990786960249776749e-01,1.000190046395754484e+00,1.001067962203663564e+00,1.001379283417960009e+00,1.001657267582640953e+00
4.000000000000000000e+00,9.940511651366849000e-01,9.956056786845370876e-01,9.965986819610632708e-01,9.972422346701723672e-01,9.975242822630093764e-01,9.955127764020610392e-01,9.962623123564138261e-01,1.000642830850101861e+00,1.001068364971351654e+00,1.001379263648448870e+00,1.001657255677361746e+00
5.000000000000000000e+00,9.910054897453031142e-01,9.962416824300914797e-01,9.936424282102706007e-01,9.959464315630855991e-01,9.935673166011436130e-01,9.984383894517424585e-01,9.949139838117769807e-01,1.000691361100407795e+00,1.001068588129287784e+00,1.001379241633616024e+00,1.001657237382827192e+00
6.000000000000000000e+00,9.931770498333231112e-01,9.950363286135944785e-01,9.899647748353731513e-01,9.961439974232819683e-01,9.914670382559344075e-01,9.993365648835924597e-01,9.979492930335688294e-01,1.000629506529159718e+00,1.001068593502257409e+00,1.001379225206531443e+00,1.001657227833821384e+00
7.000000000000000000e+00,9.957090033262893103e-01,9.922807115976371994e-01,9.930309550866469603e-01,9.976082380424576845e-01,9.954076352750176326e-01,9.993270624179296791e-01,9.997187320211232686e-01,1.000478513313090678e+00,1.001068395574238545e+00,1.001379220484047261e+00,1.001657221613540427e+00
8.000000000000000000e+00,9.956438546711843252e-01,9.930756646131694287e-01,9.962960078207951931e-01,9.976864324574853393e-01,9.979977610971109137e-01,9.988436702271561440e-01,1.000055302547508074e+00,1.000100875778248133e+00,1.001068042082334353e+00,1.001379221433867484e+00,1.001657225070649915e+00
9.000000000000000000e+00,9.932976959131868400e-01,9.960098360823186336e-01,9.968409697121598523e-01,9.962503081997249321e-01,9.985419652530239665e-01,9.986824357446382194e-01,9.998125127107969634e-01,9.990247281218430642e-01,1.001067627838942098e+00,1.001379235524828326e+00,1.001657232379747242e+00
1.000000000000000000e+01,9.901120694240340692e-01,9.965046958264792698e-01,9.958335497127409619e-01,9.916032457068151285e-01,9.981836341216104858e-01,9.992727664014562361e-01,9.994221432812822048e-01,9.974275949147172193e-01,1.001067251638645406e+00,1.001379257244960908e+00,1.001657248560787083e+00
1.100000000000000000e+01,9.927748490937976511e-01,9.950114027589089805e-01,9.939251807403743921e-01,9.910772769222622181e-01,9.974426287119212420e-01,9.992452961685011070e-01,9.996992484327612560e-01,9.981282343087493070e-01,1.001066998873888503e+00,1.001379293493271039e+00,1.001657268678761037e+00
1.200000000000000000e+01,9.958936733672830721e-01,9.910276937953358400e-01,9.949506101754825860e-01,9.954020413876936146e-01,9.978378296932528535e-01,9.985398208918919716e-01,1.000001675072524243e+00,9.992981233975340993e-01,1.001066920118947490e+00,1.001379328153659154e+00,1.001657302104881353e+00
1.300000000000000000e+01,9.960490712447006567e-01,9.913982935968634891e-01,9.969314785621227193e-01,9.974387351810952707e-01,9.985917978037879283e-01,9.956071268784860706e-01,9.998960818296457331e-01,9.994988676727195598e-01,1.001067039220927990e+00,1.001379361589237682e+00,1.001657333469393452e+00
1.400000000000000000e+01,9.939595125502429518e-01,9.951484232397569407e-01,9.968796525806206121e-01,9.975558558644079810e-01,9.982602380733924807e-01,9.927914079997021135e-01,9.994239790176870919e-01,9.996513853544797268e-01,1.001067309668216998e+00,1.001379387653536401e+00,1.001657370542593961e+00
1.500000000000000000e+01,9.909751225046310452e-01,9.962722052433117259e-01,9.947626528640711729e-01,9.965462122044337345e-01,9.964305317235310211e-01,9.960441312630730071e-01,9.975836828771366127e-01,1.000287345123466842e+00,1.001067656322410127e+00,1.001379414981185434e+00,1.001657405411306767e+00
1.600000000000000000e+01,9.933273360372824046e-01,9.954097111181905433e-01,9.902755119029569286e-01,9.957370793720345947e-01,9.916526914315936247e-01,9.986670593394314510e-01,9.944999473257912781e-01,1.000664935092616004e+00,1.001068002847810723e+00,1.001379429433021606e+00,1.001657433361421656e+00
1.700000000000000000e+01,9.957614404408063891e-01,9.926813917403708443e-01,9.918683541997703745e-01,9.970477665127218669e-01,9.929062530492999139e-01,9.993730698025179437e-01,9.969030197964714457e-01,1.000685800006103410e+00,1.001068276837058235e+00,1.001379428723225606e+00,1.001657456571979132e+00
1.800000000000000000e+01,9.955939024155493478e-01,9.926015835323555025e-01,9.957745209854431678e-01,9.978134526963700068e-01,9.968467421208563328e-01,9.992815182866567891e-01,9.993148561602430702e-01,1.000614810781765840e+00,1.001068409159461936e+00,1.001379420662665165e+00,1.001657475174348111e+00
1.900000000000000000e+01,9.931572890854385438e-01,9.956875875691195699e-01,9.968578881250523827e-01,9.971116610510549760e-01,9.983762683832092533e-01,9.987853978331204807e-01,1.000030250631661621e+00,1.000442873929149101e+00,1.001068379179906875e+00,1.001379408782150371e+00,1.001657486813886999e+00
2.000000000000000000e+01,9.900953134741550254e-01,9.965476999659904633e-01,9.962099711444604155e-01,9.938643405374572026e-01,9.984915488882404322e-01,9.987287547470942162e-01,9.999347568568290878e-01,9.999965752944889319e-01,1.001068202972575039e+00,1.001379390454637308e+00,1.001657488378699723e+00
2.100000000000000000e+01,9.928718687359304740e-01,9.954008456675682570e-01,9.942411219270287370e-01,9.902286109875482190e-01,9.978438717270793346e-01,9.993053748054862018e-01,9.995194506704281334e-01,9.987485172600266692e-01,1.001067930690079599e+00,1.001379363964788549e+00,1.001657480429399394e+00
2.200000000000000000e+01,9.959128559998784436e-01,9.915804256850256904e-01,9.944419829003727784e-01,9.935685852429998466e-01,9.974221539024697991e-01,9.992095146602172351e-01,9.995268991975900796e-01,9.973311103339711492e-01,1.001067635276872814e+00,1.001379357212214716e+00,1.001657465822736404e+00
2.300000000000000000e+01,9.960431864883637632e-01,9.909141467461096697e-01,9.966661499174458427e-01,9.969124286763834109e-01,9.982532626449054369e-01,9.984094165070293014e-01,9.999737748682667737e-01,9.984277329987062410e-01,1.001067375583183594e+00,1.001379345759111583e+00,1.001657456665833168e+00
2.400000000000000000e+01,9.939185268048548183e-01,9.947426259039753305e-01,9.970403347445114806e-01,9.976478575611459343e-01,9.985726105763769178e-01,9.951904752481472993e-01,9.999567594115635893e-01,9.994003579629830991e-01,1.001067207277690274e+00,1.001379342272000095e+00,1.001657431594890513e+00
2.500000000000000000e+01,9.909827496242922251e-01,9.962537927697903140e-01,9.955474818249244739e-01,9.970953259135372226e-01,9.978402232793274207e-01,9.929220053901941512e-01,9.996299741927726634e-01,9.994956748782454214e-01,1.001067173327530480e+00,1.001379346679824867e+00,1.001657409582776159e+00
2.600000000000000000e+01,9.931507366106776535e-01,9.956657672743554066e-01,9.911324183023619838e-01,9.958258402053991043e-01,9.946524586438055815e-01,9.963841111912934423e-01,9.984396158875100680e-01,9.997468687734278880e-01,1.001067271907695178e+00,1.001379350779105115e+00,1.001657389313657998e+00
2.700000000000000000e+01,9.957081197974491094e-01,9.930554755269406231e-01,9.909076138213696039e-01,9.963033048414671189e-01,9.912055648903319582e-01,9.987976589164154761e-01,9.949409881785791221e-01,1.000400475789174015e+00,1.001067472123870594e+00,1.001379360365709736e+00,1.001657376680681111e+00
2.800000000000000000e+01,9.956364789945350013e-01,9.922985478151498118e-01,9.951352564759589070e-01,9.977011262778732181e-01,9.945908828154418346e-01,9.993896454013833086e-01,9.959610973454352534e-01,1.000684691547648830e+00,1.001067724980939877e+00,1.001379371791304429e+00,1.001657363901812037e+00
2.900000000000000000e+01,9.933644312590884651e-01,9.953681989001259556e-01,9.967952982674629370e-01,9.975873042224222553e-01,9.976970765454757917e-01,9.992401549726376286e-01,9.988318641720612678e-01,1.000677538746019168e+00,1.001067974803335536e+00,1.001379382301451404e+00,1.001657360816363918e+00
3.000000000000000000e+01,9.901224238694231738e-01,9.965592983700408691e-01,9.965226991171111104e-01,9.957550710363053392e-01,9.985164653637776944e-01,9.987414621065148213e-01,9.999358922806868000e-01,1.000591633940681069e+00,1.001068161642084009e+00,1.001379389108652429e+00,1.001657359784420054e+00
3.100000000000000000e+01,9.927394504818527476e-01,9.956370548531210396e-01,9.947079684463291382e-01,9.909607572277743248e-01,9.983177209346868475e-01,9.987855194713802787e-01,1.000015727042017799e+00,1.000392060194232879e+00,1.001068243566737515e+00,1.001379391257880336e+00,1.001657370222260202e+00
3.200000000000000000e+01,9.958607657801514801e-01,9.919595236199328925e-01,9.940611617481316387e-01,9.916872092159709773e-01,9.975366375775720496e-01,9.993254035503515986e-01,9.996501939565348716e-01,9.998665869244257598e-01,1.001068210484056031e+00,1.001379385644608933e+00,1.001657380739397141e+00
3.300000000000000000e+01,9.960730351418065620e-01,9.906921571209365007e-01,9.962618833392474782e-01,9.959585608559426984e-01,9.976618775354102464e-01,9.991511204220605569e-01,9.994215106293848905e-01,9.984476132332570364e-01,1.001068076945995200e+00,1.001379380060735125e+00,1.001657394637455845e+00
3.400000000000000000e+01,9.940756883122585652e-01,9.944583280250672841e-01,9.971043822074799889e-01,9.975414663333868059e-01,9.985488169766586486e-01,9.981749153624982496e-01,9.998963577458747087e-01,9.973534280981746214e-01,1.001067869692310097e+00,1.001379367080532212e+00,1.001657405452281102e+00
3.500000000000000000e+01,9.910119814650005798e-01,9.962321451857856225e-01,9.961546659648057300e-01,9.974637420599670179e-01,9.983977608453905583e-01,9.944348749537631482e-01,9.999915793095613958e-01,9.986508033789571748e-01,1.001067646251609933e+00,1.001379351865550049e+00,1.001657419553372730e+00
3.600000000000000000e+01,9.930664382415252955e-01,9.957885192103508309e-01,9.922403880455061831e-01,9.962860277592652247e-01,9.969883385957645228e-01,9.932434743408342648e-01,9.997854615819001811e-01,9.994510517726880039e-01,1.001067454731945139e+00,1.001379351763743486e+00,1.001657425225832787e+00
3.700000000000000000e+01,9.956769569828616273e-01,9.933888589151980142e-01,9.901981070904802840e-01,9.958441145184808718e-01,9.924341728273542440e-01,9.969032720126045355e-01,9.990210508410535262e-01,9.994984368750922110e-01,1.001067333145048144e+00,1.001379343497849961e+00,1.001657427735520800e+00
3.800000000000000000e+01,9.956661200835538184e-01,9.921401070788611332e-01,9.941718773005073784e-01,9.972933608767287073e-01,9.920029186915534369e-01,9.989664104528614974e-01,9.961315401832544492e-01,9.998359441929498548e-01,1.001067308552323842e+00,1.001379341223327835e+00,1.001657433801121710e+00
3.900000000000000000e+01,9.934384446710862182e-01,9.950491660808125083e-01,9.966009137291377273e-01,9.977890267440103766e-01,9.961136655019396935e-01,9.994056903074060028e-01,9.949867403544307987e-01,1.000474290591066850e+00,1.001067381239790333e+00,1.001379340210248881e+00,1.001657431016406363e+00
4.000000000000000000e+01,9.901329188354839328e-01,9.965479018209240092e-01,9.967319024194054577e-01,9.968493431342627664e-01,9.982175774856357764e-01,9.991685287193395881e-01,9.980117832703827574e-01,1.000692684262837417e+00,1.001067520418791101e+00,1.001379345859038983e+00,1.001657425475738439e+00
4.100000000000000000e+01,9.926414987325210548e-01,9.958653767020436698e-01,9.952840786324365085e-01,9.929054974260724808e-01,9.985296509755321459e-01,9.986806837411632554e-01,9.997334418350413143e-01,1.000669631913285951e+00,1.001067699771894359e+00,1.001379355089205170e+00,1.001657418483580253e+00
4.200000000000000000e+01,9.958366699961321844e-01,9.925395827381158220e-01,9.938427140062735532e-01,9.903823867254488711e-01,9.979930890651976805e-01,9.989087114204432405e-01,1.000054662898278934e+00,1.000572661619689274e+00,1.001067875130553508e+00,1.001379362788211047e+00,1.001657412222985100e+00
4.300000000000000000e+01,9.960933186372004089e-01,9.903990593957527899e-01,9.956027597375357585e-01,9.943145422639265707e-01,9.973998641974639590e-01,9.993372523312920030e-01,9.998080107227181879e-01,1.000340243880058821e+00,1.001068010565893784e+00,1.001379369443414324e+00,1.001657407404292544e+00
4.400000000000000000e+01,9.941532332374332093e-01,9.939032351595480375e-01,9.970763051886171180e-01,9.971531382109187769e-01,9.980820134851812186e-01,9.990676486888058205e-01,9.994198353445998828e-01,9.997257786329671880e-01,1.001068072677797627e+00,1.001379376228651363e+00,1.001657401083798415e+00
4.500000000000000000e+01,9.910383188206015603e-01,9.961417158394965110e-01,9.966011843800082204e-01,9.976384588157777289e-01,9.985974386721133689e-01,9.977883189019461918e-01,9.997173045446867690e-01,9.981919474759041178e-01,1.001068055194888728e+00,1.001379383772659226e+00,1.001657393835353238e+00
4.600000000000000000e+01,9.929147392073525147e-01,9.959720362385199310e-01,9.936818391690552810e-01,9.969275059118458682e-01,9.980540635199114385e-01,9.935500941506240080e-01,1.000002404943595158e+00,9.974583152088322135e-01,1.001067965499648826e+00,1.001379387031544388e+00,1.001657391139323394e+00
4.700000000000000000e+01,9.956404508870532188e-01,9.939378790157029631e-01,9.899640037457735353e-01,9.957355655207372758e-01,9.955926797698957387e-01,9.938622009498184751e-01,9.998881154408907346e-01,9.988722231787098282e-01,1.001067836212647943e+00,1.001379385919323406e+00,1.001657389482295990e+00
4.800000000000000000e+01,9.957009707728895487e-01,9.919664866667727843e-01,9.930095025723613134e-01,9.965977642421104399e-01,9.912447808260532733e-01,9.974536566451872588e-01,9.993874906184690987e-01,9.994813757336807880e-01,1.001067681628357020e+00,1.001379384933282157e+00,1.001657387291782220e+00
4.900000000000000000e+01,9.936305905150616402e-01,9.945064569285565481e-01,9.962734954420380262e-01,9.977803622349492585e-01,9.936853824195045481e-01,9.991134385272283369e-01,9.974343446613045394e-01,9.995118887242799843e-01,1.001067569142726210e+00,1.001379380843000044e+00,1.001657390808145864e+00
5.000000000000000000e+01,9.901674674107077134e-01,9.964863982880933779e-01,9.968447913925663206e-01,9.974383744740522584e-01,9.973009611036377509e-01,9.994050472342137503e-01,9.945151539344395664e-01,9.999580143205757388e-01,1.001067497704394293e+00,1.001379375607147404e+00,1.001657390402426184e+00
5.100000000000000000e+01,9.924443886265001957e-01,9.960912482241621735e-01,9.958522888060088452e-01,9.951007766587427472e-01,9.984552022289709949e-01,9.990874556619699920e-01,9.971567383362337500e-01,1.000550681966400290e+00,1.001067489392129639e+00,1.001379373145510288e+00,1.001657394222815078e+00
5.200000000000000000e+01,9.957624858465541351e-01,9.932805238945738857e-01,9.939744343714382868e-01,9.904692824014750263e-01,9.984270659573014628e-01,9.986421811502479429e-01,9.994246163361485413e-01,1.000696579192567048e+00,1.001067545379576762e+00,1.001379370355768739e+00,1.001657398074411676e+00
5.300000000000000000e+01,9.961211422061351239e-01,9.902763798397861139e-01,9.948920032559749327e-01,9.924167611127744371e-01,9.976895562134495687e-01,9.990080633471674076e-01,1.000040249761611211e+00,1.000659837672037256e+00,1.001067642122380530e+00,1.001379366061575737e+00,1.001657404352211289e+00
5.400000000000000000e+01,9.942873810971458726e-01,9.933830444400011395e-01,9.969105641263357187e-01,9.963902788830303336e-01,9.974943230216734014e-01,9.993328329777657615e-01,9.999216253737723825e-01,1.000548069150406061e+00,1.001067762312018106e+00,1.001379365021925372e+00,1.001657409707109370e+00
5.500000000000000000e+01,9.910872408336269812e-01,9.960267488506243660e-01,9.969084587828747068e-01,9.976114384504688459e-01,9.984134324984832443e-01,9.989687739653817511e-01,9.995072614895145202e-01,1.000274702915603831e+00,1.001067872729185293e+00,1.001379366787804592e+00,1.001657413889870174e+00
5.600000000000000000e+01,9.928804820795076314e-01,9.960882730558086040e-01,9.949500324247732008e-01,9.973300578363070157e-01,9.985106671572543391e-01,9.973859410293997030e-01,9.995373512993548371e-01,9.995299822344791973e-01,1.001067945571761042e+00,1.001379368545419535e+00,1.001657418544675160e+00
5.700000000000000000e+01,9.956074812701695143e-01,9.942606060809366930e-01,9.904387639322143055e-01,9.960587984179946064e-01,9.975556382986298098e-01,9.930751261827245324e-01,9.999784631555168612e-01,9.978416690306666226e-01,1.001067971111411659e+00,1.001379373159305697e+00,1.001657424011230368e+00
5.800000000000000000e+01,9.957201400459118057e-01,9.919546735720708996e-01,9.915747817641001882e-01,9.960161046383879668e-01,9.937619281950981209e-01,9.944215579691827456e-01,9.999538046499653055e-01,9.976637266942764981e-01,1.001067941255783245e+00,1.001379376918789532e+00,1.001657425867343187e+00
5.900000000000000000e+01,9.936857231472814300e-01,9.940305881592444992e-01,9.956080848966822883e-01,9.975399052455075077e-01,9.913920355196893519e-01,9.978948164461768355e-01,9.996061365638463370e-01,9.990477721809369882e-01,1.001067867493784291e+00,1.001379376693213752e+00,1.001657426786692229e+00
6.000000000000000000e+01,9.902013461005870765e-01,9.963975295272183841e-01,9.968448970173525714e-01,9.977247456481811438e-01,9.952623914414419071e-01,9.992288741894692627e-01,9.983095955611634986e-01,9.994969790700952705e-01,1.001067764494743217e+00,1.001379378717470292e+00,1.001657425423578829e+00
6.100000000000000000e+01,9.922415138877568319e-01,9.962712933338312427e-01,9.963682266359745743e-01,9.963887806438348482e-01,9.979419736993225820e-01,9.993852529162940979e-01,9.947922571672980219e-01,9.995386089918016914e-01,1.001067665991161260e+00,1.001379381057947660e+00,1.001657424758359616e+00
6.200000000000000000e+01,9.957074349871380958e-01,9.937805857133609200e-01,9.944205493244646643e-01,9.918251000399358475e-01,9.985399525804468102e-01,9.989846200872387616e-01,9.961690686867578082e-01,1.000063931231670145e+00,1.001067585129259641e+00,1.001379378757708549e+00,1.001657421595344211e+00
6.300000000000000000e+01,9.961383924974224202e-01,9.902924020645700320e-01,9.942657954271747478e-01,9.908786373025557648e-01,9.982175835545946674e-01,9.986295818814490133e-01,9.989231218395768774e-01,1.000599161691177130e+00,1.001067542636279617e+00,1.001379377866867371e+00,1.001657417480824819e+00
6.400000000000000000e+01,9.944373635351374530e-01,9.929211784983728029e-01,9.965024726878449757e-01,9.951625117190883163e-01,9.974637136560571271e-01,9.991666755623518359e-01,9.999655380333944965e-01,1.000696170118966277e+00,1.001067546229175820e+00,1.001379386079478628e+00,1.001657411927637353e+00
6.500000000000000000e+01,9.911273497484593964e-01,9.959165539698560110e-01,9.970783467343908857e-01,9.973872747163946562e-01,9.977818389384850439e-01,9.993035884760964604e-01,1.000002868891258778e+00,1.000646437158051683e+00,1.001067594157883711e+00,1.001379375542301498e+00,1.001657407904475994e+00
6.600000000000000000e+01,9.926999702262321312e-01,9.961573601846313020e-01,9.958992417025157584e-01,9.975846308181742783e-01,9.985804137686236093e-01,9.987789993273453737e-01,9.996264723079518744e-01,1.000519891071811829e+00,1.001067673275202630e+00,1.001379375332353439e+00,1.001657403668214430e+00
6.700000000000000000e+01,9.955556921994173081e-01,9.945279950285924597e-01,9.917706634389420461e-01,9.966391884848799787e-01,9.983000149798508804e-01,9.966750976333057510e-01,9.994306536931163443e-01,1.000209159649035451e+00,1.001067764358353873e+00,1.001379373937313799e+00,1.001657400640455942e+00
6.800000000000000000e+01,9.957524119533971430e-01,9.920021025118753721e-01,9.904614913026333900e-01,9.957212051965402821e-01,9.965973594093791021e-01,9.927253890340757003e-01,9.999113067536246069e-01,9.993250480668293134e-01,1.001067847837981750e+00,1.001379376245858044e+00,1.001657402444569023e+00
6.900000000000000000e+01,9.937874201297669519e-01,9.936901149758722296e-01,9.946215150012630568e-01,9.969310842288151564e-01,9.917918296722740834e-01,9.952232276816742607e-01,9.999897516942514164e-01,9.976149069830384519e-01,1.001067902338376614e+00,1.001379375729300580e+00,1.001657395208210177e+00
7.000000000000000000e+01,9.902281080523231971e-01,9.962772978863871920e-01,9.967113330296637486e-01,9.978134759433257006e-01,9.927169912177828959e-01,9.982891783741525416e-01,9.997715251354278854e-01,9.978901455877227100e-01,1.001067922640868968e+00,1.001379374203339667e+00,1.001657395253102267e+00
7.100000000000000000e+01,9.922756421218488221e-01,9.963803210243181718e-01,9.966613779363944214e-01,9.972069676317831810e-01,9.967363366213399800e-01,9.993058561141634488e-01,9.989657635969692029e-01,9.991913178918067073e-01,1.001067899623654611e+00,1.001379374274723011e+00,1.001657398491279771e+00
7.200000000000000000e+01,9.957199543489484439e-01,9.943254418944612594e-01,9.950718731223673341e-01,9.942251176538544621e-01,9.983525484210775680e-01,9.993555625790310204e-01,9.959349062668960695e-01,9.995001707776219879e-01,1.001067843999838836e+00,1.001379376476371430e+00,1.001657389290680600e+00
7.300000000000000000e+01,9.961333959296079232e-01,9.904666994584446771e-01,9.938875955726249600e-01,9.902313377569754715e-01,9.984937496371035781e-01,9.988945747632386185e-01,9.950897534363759567e-01,9.995888766463459918e-01,1.001067769360348469e+00,1.001379380496838278e+00,1.001657402726667145e+00
7.400000000000000000e+01,9.943482272016342938e-01,9.922225135671501883e-01,9.958773967575812458e-01,9.933306577951802607e-01,9.978463568521231952e-01,9.986498069356415375e-01,9.981689116259917505e-01,1.000185240086394423e+00,1.001067691660488812e+00,1.001379374307353798e+00,1.001657402065779801e+00
7.500000000000000000e+01,9.911053445458654076e-01,9.956344717840309722e-01,9.971019947134763806e-01,9.967735946541304015e-01,9.974233065941234821e-01,9.992352368574303201e-01,9.997699449801208393e-01,1.000639749257462352e+00,1.001067630790028806e+00,1.001379376518030551e+00,1.001657404714201505e+00
7.600000000000000000e+01,9.927409829508591077e-01,9.962373101593874347e-01,9.964557917268251908e-01,9.976424633348736082e-01,9.982723641534612113e-01,9.992710070920141074e-01,1.000051215339959887e+00,1.000691841853745823e+00,1.001067597326960046e+00,1.001379371082683489e+00,1.001657406532548311e+00
7.700000000000000000e+01,9.955717051690049502e-01,9.949638879178425155e-01,9.930336606605342231e-01,9.971904628888662581e-01,9.985712591853691533e-01,9.986392275725769485e-01,9.997692323305165107e-01,1.000630160880894293e+00,1.001067598496660160e+00,1.001379371025316933e+00,1.001657421862037101e+00
7.800000000000000000e+01,9.957506799807999132e-01,9.922024931135791093e-01,9.899875739321436496e-01,9.958970456523797976e-01,9.978315591102698834e-01,9.960080327767640851e-01,9.994068863108362955e-01,1.000474905104890233e+00,1.001067629644746937e+00,1.001379369634220362e+00,1.001657410644304136e+00
7.900000000000000000e+01,9.937775577775503910e-01,9.931900404202139709e-01,9.935244376028310453e-01,9.962092397579770386e-01,9.946663139695116618e-01,9.927270859130201686e-01,9.997714027211961341e-01,1.000085631710234901e+00,1.001067680517203184e+00,1.001379366536960580e+00,1.001657411699620859e+00
8.000000000000000000e+01,9.902633029452284630e-01,9.960692256700408587e-01,9.964516473068498748e-01,9.976672384807260263e-01,9.912087317458148084e-01,9.958098944413124043e-01,1.000002977074637034e+00,9.989888546799834401e-01,1.001067743338705407e+00,1.001379365699794688e+00,1.001657421830853600e+00
8.100000000000000000e+01,9.921453529745285493e-01,9.964782031353607294e-01,9.968037886381500012e-01,9.976416428011529725e-01,9.946156753231975012e-01,9.985976492485172384e-01,9.998644513403031064e-01,9.973859495829007216e-01,1.001067795531971782e+00,1.001379370279291692e+00,1.001657410417764904e+00
8.200000000000000000e+01,9.956798388856358262e-01,9.947924559141241296e-01,9.956312938801685775e-01,9.960866311351477265e-01,9.977280189488691997e-01,9.993613357292014943e-01,9.993001496091283853e-01,9.982293226422299659e-01,1.001067834995619688e+00,1.001379363870039230e+00,1.001657408895861856e+00
8.300000000000000000e+01,9.961462607111105649e-01,9.907376525522010313e-01,9.938628322397071724e-01,9.913274861816939731e-01,9.985222388962931017e-01,9.992939060633898585e-01,9.970726456408175453e-01,9.993395261501941684e-01,1.001067848173908370e+00,1.001379368307579565e+00,1.001657415164517451e+00
8.400000000000000000e+01,9.945390221134026154e-01,9.917511493840469594e-01,9.951989720936821326e-01,9.912445243528065220e-01,9.983088106769701930e-01,9.988093983066329562e-01,9.945810814661685262e-01,9.994963658060724843e-01,1.001067832317834583e+00,1.001379370556240378e+00,1.001657405407011758e+00
8.500000000000000000e+01,9.912140844369315973e-01,9.953707505341152784e-01,9.970080629521054227e-01,9.956173857060928167e-01,9.975335630477046855e-01,9.987056858794223224e-01,9.973630949182125116e-01,9.996834692572263981e-01,1.001067797980465190e+00,1.001379370535564917e+00,1.001657403043200834e+00
8.600000000000000000e+01,9.925050754318337498e-01,9.962659598204907097e-01,9.967735913355212363e-01,9.974787984496105153e-01,9.976532918943895600e-01,9.992897718090024695e-01,9.994900315462933449e-01,1.000330012364457843e+00,1.001067753503963598e+00,1.001379374091977414e+00,1.001657401860951202e+00
8.700000000000000000e+01,9.954918845574393105e-01,9.952324623145460958e-01,9.942141822078495172e-01,9.975347615770560061e-01,9.985463508515223241e-01,9.992260473101045593e-01,1.000045502387551632e+00,1.000673986412201177e+00,1.001067706828787429e+00,1.001379375031458796e+00,1.001657399536369120e+00
8.800000000000000000e+01,9.957850313743128456e-01,9.924614119588599515e-01,9.900737209152167262e-01,9.964797370098348317e-01,9.983954932096741341e-01,9.984728020352274802e-01,9.999020981922934759e-01,1.000683886383021637e+00,1.001067675111245947e+00,1.001379375856157550e+00,1.001657400988277491e+00
8.900000000000000000e+01,9.939561099024648572e-01,9.928635509699432760e-01,9.924327342800387530e-01,9.957606317591842782e-01,9.969910545192637308e-01,9.953978555682863050e-01,9.994812442971888755e-01,1.000606440944808995e+00,1.001067653083518749e+00,1.001379376997871384e+00,1.001657406060471933e+00
9.000000000000000000e+01,9.903498895557433235e-01,9.958833601170964389e-01,9.960458881858242908e-01,9.971274496831242784e-01,9.923785429026312777e-01,9.928639630287241502e-01,9.995840287930483070e-01,1.000420965517142990e+00,1.001067655900070852e+00,1.001379375115014181e+00,1.001657397424749352e+00
9.100000000000000000e+01,9.920164211779988195e-01,9.965198543158751976e-01,9.968604074186645514e-01,9.978103052891820202e-01,9.921760701770498958e-01,9.962102924358375855e-01,9.999885846503551168e-01,9.999313723674843057e-01,1.001067676957870134e+00,1.001379373575488563e+00,1.001657400875533899e+00
9.200000000000000000e+01,9.956456995815237132e-01,9.951300682338616310e-01,9.961042867519569466e-01,9.970276447318837665e-01,9.962734432538504770e-01,9.987355012618014394e-01,9.999419297801468431e-01,9.986193404150037756e-01,1.001067712889006422e+00,1.001379372228089260e+00,1.001657440944839106e+00
9.300000000000000000e+01,9.961559596908557968e-01,9.911026958899484818e-01,9.941195915485465662e-01,9.934520136692690517e-01,9.982436405161031479e-01,9.993840241272166081e-01,9.995827137086682468e-01,9.973328169541233468e-01,1.001067751261494942e+00,1.001379374092836283e+00,1.001657402366627592e+00
9.400000000000000000e+01,9.944834808383867797e-01,9.913326262763364483e-01,9.945901174880817930e-01,9.902871019048375967e-01,9.985285369096196240e-01,9.992564453980533612e-01,9.981960546016442892e-01,9.985350589832622248e-01,1.001067785760213269e+00,1.001379368269641246e+00,1.001657398897007001e+00
9.500000000000000000e+01,9.911679229558761905e-01,9.951244645695500601e-01,9.967617042440404251e-01,9.941159644634844916e-01,9.980093647402493717e-01,9.987569771624732473e-01,9.947026107814078699e-01,9.994220202426682409e-01,1.001067806905872049e+00,1.001379364722335019e+00,1.001657401543642578e+00
9.600000000000000000e+01,9.926722964255874082e-01,9.962720301710316084e-01,9.969941555723473847e-01,9.970780584687947146e-01,9.974004133948339845e-01,9.987716978678757851e-01,9.963133830805828151e-01,9.994957463757906391e-01,1.001067810198076113e+00,1.001379362246492377e+00,1.001657404812090979e+00
9.700000000000000000e+01,9.955420766579675673e-01,9.954279164969099813e-01,9.953108387579135963e-01,9.976448381488474126e-01,9.980787469191366723e-01,9.993208244051521305e-01,9.990094903973421037e-01,9.997825879383623882e-01,1.001067795123023130e+00,1.001379361164530524e+00,1.001657409197358684e+00
9.800000000000000000e+01,9.957587126288842683e-01,9.927063215689091447e-01,9.907726702375259098e-01,9.970146202009337877e-01,9.985977747657390768e-01,9.991734353532045754e-01,9.999754589624946233e-01,1.000436358478419940e+00,1.001067768000707625e+00,1.001379360800520590e+00,1.001657402533208563e+00
9.900000000000000000e+01,9.938073209149574927e-01,9.925894897350072688e-01,9.912365819339973294e-01,9.957763044035556899e-01,9.980556957099343540e-01,9.982619457625609982e-01,9.999936754940081940e-01,1.000688980219447188e+00,1.001067736842934819e+00,1.001379357359292177e+00,1.001657401316905061e+00
1.000000000000000000e+02,9.902560284543787672e-01,9.956789848330863668e-01,9.953640647735978453e-01,9.963999169601088779e-01,9.954888991572918844e-01,9.947152066702628082e-01,9.996038965863240922e-01,1.000673924598452169e+00,1.001067694352596682e+00,1.001379358353981175e+00,1.001657402694179577e+00
1.010000000000000000e+02,9.921572753807308409e-01,9.965505473272282533e-01,9.968286534108901087e-01,9.977254482365396360e-01,9.912263787887944932e-01,9.930371604079744063e-01,9.994439626364747253e-01,1.000582307388731218e+00,1.001067678989567833e+00,1.001379358732625624e+00,1.001657399635308199e+00
1.020000000000000000e+02,9.956627437331686536e-01,9.953772382383527795e-01,9.964188026009173083e-01,9.975537908798668418e-01,9.937834096591920963e-01,9.965179978702570773e-01,9.999317310295783301e-01,1.000362851810216114e+00,1.001067668603976779e+00,1.001379361510126298e+00,1.001657396300227987e+00
1.030000000000000000e+02,9.961534205056791214e-01,9.914762573276550972e-01,9.945689000280124592e-01,9.955661601132823613e-01,9.972968587652509820e-01,9.988324437664209965e-01,9.999815869276232894e-01,9.997877034509653482e-01,1.001067673764774568e+00,1.001379360301339450e+00,1.001657400899807149e+00
1.040000000000000000e+02,9.944947209902214036e-01,9.909562290683735508e-01,9.941363154112232703e-01,9.907841994881368963e-01,9.984640596584921646e-01,9.993939058533104491e-01,9.997387930256433908e-01,9.982749434074300598e-01,1.001067691273855864e+00,1.001379366292430184e+00,1.001657399866159093e+00
1.050000000000000000e+02,9.911724842407717562e-01,9.947931822516216105e-01,9.963843997664977303e-01,9.918251221628777703e-01,9.984098659304186940e-01,9.992320314208644749e-01,9.988290981984215833e-01,9.973947850374763613e-01,1.001067721276000855e+00,1.001379364841917807e+00,1.001657396193539773e+00
1.060000000000000000e+02,9.926477299070028959e-01,9.962582309081760013e-01,9.970911920308116461e-01,9.959912165387941885e-01,9.976601273335730102e-01,9.987276815099149774e-01,9.956402414950631385e-01,9.987379260803443959e-01,1.001067750444054827e+00,1.001379368254035285e+00,1.001657393980018851e+00
1.070000000000000000e+02,9.955495326813361689e-01,9.956547744345969342e-01,9.960055753832106618e-01,9.975521606437356414e-01,9.975258780706706130e-01,9.988203310664299783e-01,9.953377185111209613e-01,9.994656549608957885e-01,1.001067774877375971e+00,1.001379369873134806e+00,1.001657394906086296e+00
1.080000000000000000e+02,9.957557802498469002e-01,9.930373456520257269e-01,9.920075842706465030e-01,9.974671498284045645e-01,9.984551840037638737e-01,9.993308775507921959e-01,9.983798692341125935e-01,9.995043138887301781e-01,1.001067782363950220e+00,1.001379369897554383e+00,1.001657395800562567e+00
1.090000000000000000e+02,9.938164295297597928e-01,9.923286370889918828e-01,9.903248779608945229e-01,9.963072712670313358e-01,9.984974137116521264e-01,9.991257550876002647e-01,9.998357718124504245e-01,9.999053757030896827e-01,1.001067784208432565e+00,1.001379373881134738e+00,1.001657396777094977e+00
1.100000000000000000e+02,9.902548047726872360e-01,9.954082648218307572e-01,9.944283328610923345e-01,9.958295822054010760e-01,9.974656090672402442e-01,9.980494485861599596e-01,1.000042589690032457e+00,1.000529219598684572e+00,1.001067775269974813e+00,1.001379370608311614e+00,1.001657395647323145e+00
1.110000000000000000e+02,9.921563812768301460e-01,9.965594857385217109e-01,9.966803942491767598e-01,9.973130385811135312e-01,9.934531989990941225e-01,9.941512321651287953e-01,9.997267432273733156e-01,1.000695976084650329e+00,1.001067756841352852e+00,1.001379370126457058e+00,1.001657403556911019e+00
1.120000000000000000e+02,9.956282175861010941e-01,9.955981486958129789e-01,9.966789876326364039e-01,9.977868177192965593e-01,9.915022956135300936e-01,9.934305266287145608e-01,9.994036188642235752e-01,1.000663001305052147e+00,1.001067736736487079e+00,1.001379369065303671e+00,1.001657398285936029e+00
1.130000000000000000e+02,9.961674866010220564e-01,9.918009753877004009e-01,9.951121763429487954e-01,9.968201145592506807e-01,9.954223009881609796e-01,9.971057208085188917e-01,9.998140949195499783e-01,1.000554948169653624e+00,1.001067713085050048e+00,1.001379367446803004e+00,1.001657390259583558e+00
1.140000000000000000e+02,9.945996005709120125e-01,9.907211101821006283e-01,9.938776067730318298e-01,9.928230260766524040e-01,9.980019608113269713e-01,9.990224027807941276e-01,1.000001311337379795e+00,1.000303268996316719e+00,1.001067697032052672e+00,1.001379363939014722e+00,1.001657402518165263e+00
1.150000000000000000e+02,9.912490468401777832e-01,9.945043300073539427e-01,9.958405932738904065e-01,9.904330893956201365e-01,9.985425942298115087e-01,9.994070276484445792e-01,9.998402630360433418e-01,9.996031585829405763e-01,1.001067689946972372e+00,1.001379363160775693e+00,1.001657393657255479e+00
1.160000000000000000e+02,9.924948095457147845e-01,9.962272397996206896e-01,9.970986225150458848e-01,9.944973063897805110e-01,9.981659337322533743e-01,9.991293791948351322e-01,9.992088622801457154e-01,9.979586589535726082e-01,1.001067698480395451e+00,1.001379367576700874e+00,1.001657403254463841e+00
1.170000000000000000e+02,9.954884962324772602e-01,9.958110064256584515e-01,9.964732030897617276e-01,9.972143018211867549e-01,9.974341883329626013e-01,9.986635258518705704e-01,9.967967626288720684e-01,9.975726679269045771e-01,1.001067710339856864e+00,1.001379413699185150e+00,1.001657400142927701e+00
1.180000000000000000e+02,9.957933977077623178e-01,9.933933127169156663e-01,9.931273840372408790e-01,9.976308840257983590e-01,9.978583380407838321e-01,9.989569705185465942e-01,9.946823639291005881e-01,9.989663324417246137e-01,1.001067729365622716e+00,1.001379366266867299e+00,1.001657405372388565e+00
1.190000000000000000e+02,9.940656183924059253e-01,9.921419125047373777e-01,9.899760926120929616e-01,9.968819771961545673e-01,9.985921033956023374e-01,9.993365347943709009e-01,9.976331046256290414e-01,9.994917732253358889e-01,1.001067746563189198e+00,1.001379367429907186e+00,1.001657401779090684e+00
1.200000000000000000e+02,9.903818411516858156e-01,9.950237154158638742e-01,9.934409711896430295e-01,9.957265231077048195e-01,9.982674787272951544e-01,9.990230295599317190e-01,9.996096980540645216e-01,9.995309503946533392e-01,1.001067762895986535e+00,1.001379366745621224e+00,1.001657399944947402e+00
1.210000000000000000e+02,9.918902426765007219e-01,9.965414296163676022e-01,9.964253540010482579e-01,9.966384753095849369e-01,9.964608488256287977e-01,9.976440983760993531e-01,1.000054436973978778e+00,1.000035498219432828e+00,1.001067770775452503e+00,1.001379365548105582e+00,1.001657398367034268e+00
1.220000000000000000e+02,9.955392525489247246e-01,9.958833667067887863e-01,9.968122124191951539e-01,9.977894622311491712e-01,9.916979391835376578e-01,9.933358174487399994e-01,9.998581466141710505e-01,1.000585719389937012e+00,1.001067769531940099e+00,1.001379365769956786e+00,1.001657402132986263e+00
1.230000000000000000e+02,9.961845643506243020e-01,9.925148493948526829e-01,9.956300742063360909e-01,9.974169122676589394e-01,9.928930866925086418e-01,9.941069995060382025e-01,9.994463989617596855e-01,1.000696688894773256e+00,1.001067760083628633e+00,1.001379364527744453e+00,1.001657396593253146e+00
1.240000000000000000e+02,9.947648116101643900e-01,9.904294102334976202e-01,9.938601711039629638e-01,9.950948897997672349e-01,9.968124858562739110e-01,9.976582339608425221e-01,9.996502665779911645e-01,1.000650733129063052e+00,1.001067744643595381e+00,1.001379364450516452e+00,1.001657395287903540e+00
1.250000000000000000e+02,9.913646234970008297e-01,9.940181429599406204e-01,9.952365622161882808e-01,9.904686286028507869e-01,9.983548939079168738e-01,9.991724091187935697e-01,9.999985489149850748e-01,1.000527285697496493e+00,1.001067727032107113e+00,1.001379363834227432e+00,1.001657397862528054e+00
1.260000000000000000e+02,9.922050091956438056e-01,9.961572878085588334e-01,9.970148317103346702e-01,9.923796439751351173e-01,9.984929198481554691e-01,9.993990411967280663e-01,9.999165689612903307e-01,1.000225621110141239e+00,1.001067711551618000e+00,1.001379362421255914e+00,1.001657396873440797e+00
1.270000000000000000e+02,9.953167685072977777e-01,9.959580053035099745e-01,9.967773750304613767e-01,9.963400798357295862e-01,9.978448600952660730e-01,9.990386791533426569e-01,9.994813621782066004e-01,9.994030962164273113e-01,1.001067700969429763e+00,1.001379361799904943e+00,1.001657399534876536e+00
1.280000000000000000e+02,9.958539212652780526e-01,9.938389811489979353e-01,9.942806910111456897e-01,9.975985543694257940e-01,9.974255261880735635e-01,9.986319542221816503e-01,9.978324858320976043e-01,9.976919448787641143e-01,1.001067697102575149e+00,1.001379363552545199e+00,1.001657394069759510e+00


==> press_freq_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,1.484375000000000000e-01,1.484375000000000000e-01,1.484375000000000000e-01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
8.500000000000000000e+01,1.562500000000000000e-01,1.562500000000000000e-01,1.562500000000000000e-01,1.562500000000000000e-01,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.000000000000000000e+02,1.718750000000000000e-01,1.718750000000000000e-01,1.718750000000000000e-01,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.250000000000000000e+02,1.875000000000000000e-01,1.875000000000000000e-01,1.875000000000000000e-01,1.796875000000000000e-01,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+02,2.031250000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+02,2.109375000000000000e-01,2.031250000000000000e-01,2.031250000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,0.000000000000000000e+00
2.000000000000000000e+02,2.187500000000000000e-01,2.109375000000000000e-01,2.109375000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,4.687500000000000000e-02


==> press_freq_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,1.562500000000000000e-01,1.484375000000000000e-01,1.484375000000000000e-01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,9.375000000000000000e-02,6.250000000000000000e-02,4.843750000000000000e-01,4.843750000000000000e-01
8.500000000000000000e+01,1.640625000000000000e-01,1.640625000000000000e-01,1.640625000000000000e-01,1.640625000000000000e-01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,3.906250000000000000e-02,4.687500000000000000e-02,4.843750000000000000e-01,4.843750000000000000e-01
1.000000000000000000e+02,1.796875000000000000e-01,1.796875000000000000e-01,1.718750000000000000e-01,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,6.250000000000000000e-02,1.015625000000000000e-01,4.921875000000000000e-01,4.843750000000000000e-01
1.250000000000000000e+02,1.953125000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,1.875000000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,3.125000000000000000e-02,4.843750000000000000e-01,4.765625000000000000e-01
1.500000000000000000e+02,2.031250000000000000e-01,1.953125000000000000e-01,2.031250000000000000e-01,2.031250000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.031250000000000000e-02,4.765625000000000000e-01,4.765625000000000000e-01
1.750000000000000000e+02,2.109375000000000000e-01,2.187500000000000000e-01,2.109375000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.031250000000000000e-02,4.765625000000000000e-01
2.000000000000000000e+02,2.265625000000000000e-01,2.187500000000000000e-01,2.187500000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,7.812500000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03


==> press_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,9.955758452415466309e-01,9.950069189071655273e-01,9.940047860145568848e-01,9.978396892547607422e-01,9.940693378448486328e-01,9.956423640251159668e-01,9.990351200103759766e-01,9.999668002128601074e-01,1.000837564468383789e+00,1.001233577728271484e+00,1.001551628112792969e+00
2.000000000000000000e+00,9.954797625541687012e-01,9.927871227264404297e-01,9.944888353347778320e-01,9.970116615295410156e-01,9.916840791702270508e-01,9.985818862915039062e-01,9.951673746109008789e-01,1.000465273857116699e+00,1.000838398933410645e+00,1.001224279403686523e+00,1.001544117927551270e+00
3.000000000000000000e+00,9.919292330741882324e-01,9.922696352005004883e-01,9.966018199920654297e-01,9.932909011840820312e-01,9.954487085342407227e-01,9.991641044616699219e-01,9.950159788131713867e-01,1.000612854957580566e+00,1.000813841819763184e+00,1.001225829124450684e+00,1.001546859741210938e+00
4.000000000000000000e+00,9.923115372657775879e-01,9.957121610641479492e-01,9.969978332519531250e-01,9.902489781379699707e-01,9.980437159538269043e-01,9.989596009254455566e-01,9.970185160636901855e-01,1.000708222389221191e+00,1.000842690467834473e+00,1.001208782196044922e+00,1.001498579978942871e+00
5.000000000000000000e+00,9.950496554374694824e-01,9.961341619491577148e-01,9.961185455322265625e-01,9.947637319564819336e-01,9.984363317489624023e-01,9.985709190368652344e-01,9.994480609893798828e-01,1.000710487365722656e+00,1.000831246376037598e+00,1.001261591911315918e+00,1.001521348953247070e+00
6.000000000000000000e+00,9.951721429824829102e-01,9.940228462219238281e-01,9.933418035507202148e-01,9.972566962242126465e-01,9.976707696914672852e-01,9.991224408149719238e-01,9.998524785041809082e-01,1.000207066535949707e+00,1.000830888748168945e+00,1.001250505447387695e+00,1.001580715179443359e+00
7.000000000000000000e+00,9.938853383064270020e-01,9.894139766693115234e-01,9.894683957099914551e-01,9.972119927406311035e-01,9.974017739295959473e-01,9.992365837097167969e-01,9.996072649955749512e-01,9.987654685974121094e-01,1.000847697257995605e+00,1.001236915588378906e+00,1.001503467559814453e+00
8.000000000000000000e+00,9.907819032669067383e-01,9.933564066886901855e-01,9.937024712562561035e-01,9.961259961128234863e-01,9.982036948204040527e-01,9.991608262062072754e-01,9.997216463088989258e-01,9.974943995475769043e-01,1.000844836235046387e+00,1.001247167587280273e+00,1.001534581184387207e+00
9.000000000000000000e+00,9.926617741584777832e-01,9.955253005027770996e-01,9.958111047744750977e-01,9.959757328033447266e-01,9.986134767532348633e-01,9.971747994422912598e-01,1.000081181526184082e+00,9.982520937919616699e-01,1.000838875770568848e+00,1.001217484474182129e+00,1.001537561416625977e+00
1.000000000000000000e+01,9.954749941825866699e-01,9.951988458633422852e-01,9.965962171554565430e-01,9.973307847976684570e-01,9.978574514389038086e-01,9.923748373985290527e-01,9.998788833618164062e-01,9.998095631599426270e-01,1.000809431076049805e+00,1.001274466514587402e+00,1.001560091972351074e+00
1.100000000000000000e+01,9.959219694137573242e-01,9.932470321655273438e-01,9.955499172210693359e-01,9.978640675544738770e-01,9.942398071289062500e-01,9.955923557281494141e-01,9.997246861457824707e-01,9.998202919960021973e-01,1.000826478004455566e+00,1.001249790191650391e+00,1.001497268676757812e+00
1.200000000000000000e+01,9.926094412803649902e-01,9.913788437843322754e-01,9.938065409660339355e-01,9.965538978576660156e-01,9.916518926620483398e-01,9.984569549560546875e-01,9.984348416328430176e-01,1.000005960464477539e+00,1.000832557678222656e+00,1.001207828521728516e+00,1.001512169837951660e+00
1.300000000000000000e+01,9.909806251525878906e-01,9.943392872810363770e-01,9.961012601852416992e-01,9.933656454086303711e-01,9.955946207046508789e-01,9.991444945335388184e-01,9.944576621055603027e-01,1.000406503677368164e+00,1.000835061073303223e+00,1.001269221305847168e+00,1.001533031463623047e+00
1.400000000000000000e+01,9.941957592964172363e-01,9.960370659828186035e-01,9.969253540039062500e-01,9.900311827659606934e-01,9.980301260948181152e-01,9.989853501319885254e-01,9.956661462783813477e-01,1.000651717185974121e+00,1.000816583633422852e+00,1.001264095306396484e+00,1.001508116722106934e+00
1.500000000000000000e+01,9.954516291618347168e-01,9.947330355644226074e-01,9.965448975563049316e-01,9.940709471702575684e-01,9.983764290809631348e-01,9.985482692718505859e-01,9.987104535102844238e-01,1.000643253326416016e+00,1.000819563865661621e+00,1.001178503036499023e+00,1.001434087753295898e+00
1.600000000000000000e+01,9.940792918205261230e-01,9.909299015998840332e-01,9.934409856796264648e-01,9.964904189109802246e-01,9.978122115135192871e-01,9.990349411964416504e-01,9.996457099914550781e-01,1.000762462615966797e+00,1.000828266143798828e+00,1.001265406608581543e+00,1.001524448394775391e+00
1.700000000000000000e+01,9.905406832695007324e-01,9.903022646903991699e-01,9.895468354225158691e-01,9.974741339683532715e-01,9.974110126495361328e-01,9.992178082466125488e-01,9.995325803756713867e-01,1.000492572784423828e+00,1.000854492187500000e+00,1.001275777816772461e+00,1.001516222953796387e+00
1.800000000000000000e+01,9.923462271690368652e-01,9.940252304077148438e-01,9.938783049583435059e-01,9.968608617782592773e-01,9.982376694679260254e-01,9.992758035659790039e-01,9.996232390403747559e-01,9.991017580032348633e-01,1.000867009162902832e+00,1.001269817352294922e+00,1.001505613327026367e+00
1.900000000000000000e+01,9.955148696899414062e-01,9.956648945808410645e-01,9.963331818580627441e-01,9.958670735359191895e-01,9.986401796340942383e-01,9.982629418373107910e-01,1.000022649765014648e+00,9.979808926582336426e-01,1.000834941864013672e+00,1.001248478889465332e+00,1.001499176025390625e+00
2.000000000000000000e+01,9.959461092948913574e-01,9.949830770492553711e-01,9.962691068649291992e-01,9.971944689750671387e-01,9.975056052207946777e-01,9.947720766067504883e-01,9.999611377716064453e-01,9.978818297386169434e-01,1.000801086425781250e+00,1.001200795173645020e+00,1.001494169235229492e+00
2.100000000000000000e+01,9.933719038963317871e-01,9.917339086532592773e-01,9.946991205215454102e-01,9.977516531944274902e-01,9.923151731491088867e-01,9.927479028701782227e-01,9.999292492866516113e-01,9.989610314369201660e-01,1.000829577445983887e+00,1.001216411590576172e+00,1.001511096954345703e+00
2.200000000000000000e+01,9.905712604522705078e-01,9.930851459503173828e-01,9.939802289009094238e-01,9.971972703933715820e-01,9.922245144844055176e-01,9.968391656875610352e-01,9.994077682495117188e-01,9.997622966766357422e-01,1.000831007957458496e+00,1.001238703727722168e+00,1.001533746719360352e+00
2.300000000000000000e+01,9.930616617202758789e-01,9.954755902290344238e-01,9.962765574455261230e-01,9.936783313751220703e-01,9.964709877967834473e-01,9.987850785255432129e-01,9.976493120193481445e-01,9.996494054794311523e-01,1.000806450843811035e+00,1.001236915588378906e+00,1.001500487327575684e+00
2.400000000000000000e+01,9.953310489654541016e-01,9.962074160575866699e-01,9.970137476921081543e-01,9.903829693794250488e-01,9.981743693351745605e-01,9.992218017578125000e-01,9.940532445907592773e-01,1.000348687171936035e+00,1.000818252563476562e+00,1.001239657402038574e+00,1.001513481140136719e+00
2.500000000000000000e+01,9.949178695678710938e-01,9.950606822967529297e-01,9.957430958747863770e-01,9.943996071815490723e-01,9.983757734298706055e-01,9.986162185668945312e-01,9.961947202682495117e-01,1.000723600387573242e+00,1.000824451446533203e+00,1.001254320144653320e+00,1.001551985740661621e+00
2.600000000000000000e+01,9.924561977386474609e-01,9.907405972480773926e-01,9.908465147018432617e-01,9.969763755798339844e-01,9.975994229316711426e-01,9.987230300903320312e-01,9.993187189102172852e-01,1.000615596771240234e+00,1.000819087028503418e+00,1.001246094703674316e+00,1.001515626907348633e+00
2.700000000000000000e+01,9.907168149948120117e-01,9.906494021415710449e-01,9.900310039520263672e-01,9.974205493927001953e-01,9.974122643470764160e-01,9.991897940635681152e-01,9.998506903648376465e-01,1.000625491142272949e+00,1.000832319259643555e+00,1.001206398010253906e+00,1.001524209976196289e+00
2.800000000000000000e+01,9.934437274932861328e-01,9.942278265953063965e-01,9.946632385253906250e-01,9.966986179351806641e-01,9.982109665870666504e-01,9.993235468864440918e-01,9.997856020927429199e-01,1.000684022903442383e+00,1.000818967819213867e+00,1.001220226287841797e+00,1.001564502716064453e+00
2.900000000000000000e+01,9.956525564193725586e-01,9.956376552581787109e-01,9.965568184852600098e-01,9.958658218383789062e-01,9.986931681632995605e-01,9.989014863967895508e-01,9.994776844978332520e-01,1.000028491020202637e+00,1.000837802886962891e+00,1.001262664794921875e+00,1.001562714576721191e+00
3.000000000000000000e+01,9.956766963005065918e-01,9.946167469024658203e-01,9.959378242492675781e-01,9.971011281013488770e-01,9.981365799903869629e-01,9.961325526237487793e-01,9.999146461486816406e-01,9.985086917877197266e-01,1.000818014144897461e+00,1.001269459724426270e+00,1.001517057418823242e+00
3.100000000000000000e+01,9.925282001495361328e-01,9.916388392448425293e-01,9.941068291664123535e-01,9.978554844856262207e-01,9.950026869773864746e-01,9.922066330909729004e-01,1.000022530555725098e+00,9.971420168876647949e-01,1.000820517539978027e+00,1.001261353492736816e+00,1.001539349555969238e+00
3.200000000000000000e+01,9.911338686943054199e-01,9.941517114639282227e-01,9.942482113838195801e-01,9.971413612365722656e-01,9.915250539779663086e-01,9.954699277877807617e-01,9.999815225601196289e-01,9.982874393463134766e-01,1.000834345817565918e+00,1.001255035400390625e+00,1.001553773880004883e+00
3.300000000000000000e+01,9.936136007308959961e-01,9.964396357536315918e-01,9.962632060050964355e-01,9.945268630981445312e-01,9.955840110778808594e-01,9.983475208282470703e-01,9.993559122085571289e-01,9.990283250808715820e-01,1.000833272933959961e+00,1.001243472099304199e+00,1.001575469970703125e+00
3.400000000000000000e+01,9.952677488327026367e-01,9.963819980621337891e-01,9.970633983612060547e-01,9.900602698326110840e-01,9.978280663490295410e-01,9.990810155868530273e-01,9.954165816307067871e-01,9.994517564773559570e-01,1.000846624374389648e+00,1.001185417175292969e+00,1.001546621322631836e+00
3.500000000000000000e+01,9.945845603942871094e-01,9.939208626747131348e-01,9.964194893836975098e-01,9.943957924842834473e-01,9.982867240905761719e-01,9.990556240081787109e-01,9.953058362007141113e-01,9.997420907020568848e-01,1.000832676887512207e+00,1.001188158988952637e+00,1.001577615737915039e+00
3.600000000000000000e+01,9.916993975639343262e-01,9.905102252960205078e-01,9.928829669952392578e-01,9.970801472663879395e-01,9.976605176925659180e-01,9.984936118125915527e-01,9.982038140296936035e-01,1.000484585762023926e+00,1.000852465629577637e+00,1.001224994659423828e+00,1.001562237739562988e+00
3.700000000000000000e+01,9.899119734764099121e-01,9.936495423316955566e-01,9.903010725975036621e-01,9.974456429481506348e-01,9.970267415046691895e-01,9.991312026977539062e-01,9.997124671936035156e-01,1.000522255897521973e+00,1.000802636146545410e+00,1.001255393028259277e+00,1.001537919044494629e+00
3.800000000000000000e+01,9.938408732414245605e-01,9.960835576057434082e-01,9.935099482536315918e-01,9.964771270751953125e-01,9.981423020362854004e-01,9.991955161094665527e-01,9.996498823165893555e-01,1.000551342964172363e+00,1.000800490379333496e+00,1.001202344894409180e+00,1.001520276069641113e+00
3.900000000000000000e+01,9.955627322196960449e-01,9.956232905387878418e-01,9.962823987007141113e-01,9.960327148437500000e-01,9.985652565956115723e-01,9.992526173591613770e-01,9.995256662368774414e-01,1.000658869743347168e+00,1.000835895538330078e+00,1.001227021217346191e+00,1.001485109329223633e+00
4.000000000000000000e+01,9.952147603034973145e-01,9.929143190383911133e-01,9.966095685958862305e-01,9.973161220550537109e-01,9.980011582374572754e-01,9.982277750968933105e-01,9.999027848243713379e-01,1.000460028648376465e+00,1.000842213630676270e+00,1.001206398010253906e+00,1.001482486724853516e+00
4.100000000000000000e+01,9.920606017112731934e-01,9.933998584747314453e-01,9.953683018684387207e-01,9.979297518730163574e-01,9.938823580741882324e-01,9.948105812072753906e-01,1.000102996826171875e+00,9.987903833389282227e-01,1.000845789909362793e+00,1.001207351684570312e+00,1.001527428627014160e+00
4.200000000000000000e+01,9.908754229545593262e-01,9.956833124160766602e-01,9.941166043281555176e-01,9.974607825279235840e-01,9.912762045860290527e-01,9.937892556190490723e-01,9.999701380729675293e-01,9.973695278167724609e-01,1.000797510147094727e+00,1.001206994056701660e+00,1.001496315002441406e+00
4.300000000000000000e+01,9.938738346099853516e-01,9.966116547584533691e-01,9.962687492370605469e-01,9.953075051307678223e-01,9.957854747772216797e-01,9.973957538604736328e-01,9.995087981224060059e-01,9.975285530090332031e-01,1.000808715820312500e+00,1.001208424568176270e+00,1.001531004905700684e+00
4.400000000000000000e+01,9.951882362365722656e-01,9.945214390754699707e-01,9.970964193344116211e-01,9.906810522079467773e-01,9.977694749832153320e-01,9.989728927612304688e-01,9.965341091156005859e-01,9.987738132476806641e-01,1.000827670097351074e+00,1.001242399215698242e+00,1.001567244529724121e+00
4.500000000000000000e+01,9.938654899597167969e-01,9.902973771095275879e-01,9.961854815483093262e-01,9.933611750602722168e-01,9.982978701591491699e-01,9.991891980171203613e-01,9.950596690177917480e-01,9.997794628143310547e-01,1.000825762748718262e+00,1.001244068145751953e+00,1.001491904258728027e+00
4.600000000000000000e+01,9.908165335655212402e-01,9.935917854309082031e-01,9.933639168739318848e-01,9.968954324722290039e-01,9.976674318313598633e-01,9.985954761505126953e-01,9.977769851684570312e-01,9.996804594993591309e-01,1.000823736190795898e+00,1.001242160797119141e+00,1.001527070999145508e+00
4.700000000000000000e+01,9.914045929908752441e-01,9.957537055015563965e-01,9.897751808166503906e-01,9.974438548088073730e-01,9.973724484443664551e-01,9.985936880111694336e-01,9.995410442352294922e-01,1.000201582908630371e+00,1.000838518142700195e+00,1.001192688941955566e+00,1.001551628112792969e+00
4.800000000000000000e+01,9.944633841514587402e-01,9.959045648574829102e-01,9.942280054092407227e-01,9.968084692955017090e-01,9.982435107231140137e-01,9.991081953048706055e-01,9.997164011001586914e-01,1.000633716583251953e+00,1.000826358795166016e+00,1.001198172569274902e+00,1.001554489135742188e+00
4.900000000000000000e+01,9.959698915481567383e-01,9.940775632858276367e-01,9.965066313743591309e-01,9.959235787391662598e-01,9.985253810882568359e-01,9.992835521697998047e-01,9.995338916778564453e-01,1.000458717346191406e+00,1.000813603401184082e+00,1.001242995262145996e+00,1.001562356948852539e+00
5.000000000000000000e+01,9.937855005264282227e-01,9.924721717834472656e-01,9.965474009513854980e-01,9.969833493232727051e-01,9.979930520057678223e-01,9.987714886665344238e-01,9.996793866157531738e-01,1.000629663467407227e+00,1.000828504562377930e+00,1.001215934753417969e+00,1.001495361328125000e+00
5.100000000000000000e+01,9.906057715415954590e-01,9.945733547210693359e-01,9.948807954788208008e-01,9.978547692298889160e-01,9.956313371658325195e-01,9.942458868026733398e-01,1.000127911567687988e+00,1.000598073005676270e+00,1.000842332839965820e+00,1.001198768615722656e+00,1.001581668853759766e+00
5.200000000000000000e+01,9.936563372611999512e-01,9.964643716812133789e-01,9.940800666809082031e-01,9.972413778305053711e-01,9.906284213066101074e-01,9.927732944488525391e-01,9.999026656150817871e-01,9.995766282081604004e-01,1.000838518142700195e+00,1.001236796379089355e+00,1.001534700393676758e+00
5.300000000000000000e+01,9.952528476715087891e-01,9.962370991706848145e-01,9.958389401435852051e-01,9.953135251998901367e-01,9.945808053016662598e-01,9.967230558395385742e-01,9.998646378517150879e-01,9.973431825637817383e-01,1.000823736190795898e+00,1.001256108283996582e+00,1.001503944396972656e+00
5.400000000000000000e+01,9.941118955612182617e-01,9.936419129371643066e-01,9.971344470977783203e-01,9.901510477066040039e-01,9.977543354034423828e-01,9.987333416938781738e-01,9.985991716384887695e-01,9.974990487098693848e-01,1.000833749771118164e+00,1.001247048377990723e+00,1.001557469367980957e+00
5.500000000000000000e+01,9.903227686882019043e-01,9.901971220970153809e-01,9.970132708549499512e-01,9.934508800506591797e-01,9.983035922050476074e-01,9.991697669029235840e-01,9.946283102035522461e-01,9.988090991973876953e-01,1.000799536705017090e+00,1.001237392425537109e+00,1.001555442810058594e+00
5.600000000000000000e+01,9.921914339065551758e-01,9.936696887016296387e-01,9.936203956604003906e-01,9.966005086898803711e-01,9.977438449859619141e-01,9.986494183540344238e-01,9.956619739532470703e-01,9.996587038040161133e-01,1.000796437263488770e+00,1.001211166381835938e+00,1.001525998115539551e+00
5.700000000000000000e+01,9.952779412269592285e-01,9.956023097038269043e-01,9.898524284362792969e-01,9.974893331527709961e-01,9.970128536224365234e-01,9.985914826393127441e-01,9.987658262252807617e-01,9.995534420013427734e-01,1.000828504562377930e+00,1.001237392425537109e+00,1.001576185226440430e+00
5.800000000000000000e+01,9.957602620124816895e-01,9.959818720817565918e-01,9.934827685356140137e-01,9.969720244407653809e-01,9.981460571289062500e-01,9.991122484207153320e-01,9.998304843902587891e-01,9.998163580894470215e-01,1.000818133354187012e+00,1.001239061355590820e+00,1.001565337181091309e+00
5.900000000000000000e+01,9.942262768745422363e-01,9.948286414146423340e-01,9.960655570030212402e-01,9.960409998893737793e-01,9.986448287963867188e-01,9.992809891700744629e-01,9.996240139007568359e-01,1.000286817550659180e+00,1.000836253166198730e+00,1.001251816749572754e+00,1.001557707786560059e+00
6.000000000000000000e+01,9.915344119071960449e-01,9.924216270446777344e-01,9.967147111892700195e-01,9.963043332099914551e-01,9.977961778640747070e-01,9.990556836128234863e-01,9.994539618492126465e-01,1.000604271888732910e+00,1.000812053680419922e+00,1.001261234283447266e+00,1.001533985137939453e+00
6.100000000000000000e+01,9.906420707702636719e-01,9.950112104415893555e-01,9.954546689987182617e-01,9.975379109382629395e-01,9.940587282180786133e-01,9.970373511314392090e-01,9.998033642768859863e-01,1.000526666641235352e+00,1.000820875167846680e+00,1.001228451728820801e+00,1.001531481742858887e+00
6.200000000000000000e+01,9.934963583946228027e-01,9.965159893035888672e-01,9.940822720527648926e-01,9.978458881378173828e-01,9.917814731597900391e-01,9.935788512229919434e-01,1.000118017196655273e+00,1.000697493553161621e+00,1.000836610794067383e+00,1.001215457916259766e+00,1.001517891883850098e+00
6.300000000000000000e+01,9.952321052551269531e-01,9.959106445312500000e-01,9.958410263061523438e-01,9.965527653694152832e-01,9.957467913627624512e-01,9.924835562705993652e-01,9.999412894248962402e-01,1.000399112701416016e+00,1.000832080841064453e+00,1.001228332519531250e+00,1.001523137092590332e+00
6.400000000000000000e+01,9.944036602973937988e-01,9.931688904762268066e-01,9.970528483390808105e-01,9.935256838798522949e-01,9.978902339935302734e-01,9.969949126243591309e-01,9.996031522750854492e-01,9.991621375083923340e-01,1.000838518142700195e+00,1.001246452331542969e+00,1.001533269882202148e+00
6.500000000000000000e+01,9.920902252197265625e-01,9.906982183456420898e-01,9.967951178550720215e-01,9.920803308486938477e-01,9.981521964073181152e-01,9.988971948623657227e-01,9.951947331428527832e-01,9.974691271781921387e-01,1.000759720802307129e+00,1.001183509826660156e+00,1.001522660255432129e+00
6.600000000000000000e+01,9.895147085189819336e-01,9.941582679748535156e-01,9.941643476486206055e-01,9.956086874008178711e-01,9.973637461662292480e-01,9.992120265960693359e-01,9.948927760124206543e-01,9.972935914993286133e-01,1.000769972801208496e+00,1.001166462898254395e+00,1.001547813415527344e+00
6.700000000000000000e+01,9.926374554634094238e-01,9.959828257560729980e-01,9.902889132499694824e-01,9.973369836807250977e-01,9.973222613334655762e-01,9.985556602478027344e-01,9.978254437446594238e-01,9.985870718955993652e-01,1.000778436660766602e+00,1.001239418983459473e+00,1.001531481742858887e+00
6.800000000000000000e+01,9.953075647354125977e-01,9.955272674560546875e-01,9.932215809822082520e-01,9.972756505012512207e-01,9.980918169021606445e-01,9.987010359764099121e-01,9.996363520622253418e-01,9.996687173843383789e-01,1.000782132148742676e+00,1.001212716102600098e+00,1.001470565795898438e+00
6.900000000000000000e+01,9.950245618820190430e-01,9.929525256156921387e-01,9.959897994995117188e-01,9.960436224937438965e-01,9.985313415527343750e-01,9.991199374198913574e-01,9.997163414955139160e-01,9.996465444564819336e-01,1.000789403915405273e+00,1.001196026802062988e+00,1.001534700393676758e+00
7.000000000000000000e+01,9.916370511054992676e-01,9.929701685905456543e-01,9.966960549354553223e-01,9.963034391403198242e-01,9.978904128074645996e-01,9.992798566818237305e-01,9.995427727699279785e-01,9.999431371688842773e-01,1.000788569450378418e+00,1.001224637031555176e+00,1.001528501510620117e+00
7.100000000000000000e+01,9.907557368278503418e-01,9.955742359161376953e-01,9.959268569946289062e-01,9.973617196083068848e-01,9.949730634689331055e-01,9.985052943229675293e-01,9.996926188468933105e-01,1.000385642051696777e+00,1.000789880752563477e+00,1.001248359680175781e+00,1.001466870307922363e+00
7.200000000000000000e+01,9.934873580932617188e-01,9.963801503181457520e-01,9.940575361251831055e-01,9.978882670402526855e-01,9.905333518981933594e-01,9.954512715339660645e-01,1.000089287757873535e+00,1.000572204589843750e+00,1.000785112380981445e+00,1.001220822334289551e+00,1.001514911651611328e+00
7.300000000000000000e+01,9.949094653129577637e-01,9.949685931205749512e-01,9.945209026336669922e-01,9.964125156402587891e-01,9.938303828239440918e-01,9.925041198730468750e-01,9.998704791069030762e-01,1.000637531280517578e+00,1.000766754150390625e+00,1.001229643821716309e+00,1.001532077789306641e+00
7.400000000000000000e+01,9.940338134765625000e-01,9.906986951828002930e-01,9.965320229530334473e-01,9.912154674530029297e-01,9.972363114356994629e-01,9.949183464050292969e-01,9.997603893280029297e-01,1.000605821609497070e+00,1.000786781311035156e+00,1.001193881034851074e+00,1.001539349555969238e+00
7.500000000000000000e+01,9.903825521469116211e-01,9.912849068641662598e-01,9.971064329147338867e-01,9.914442300796508789e-01,9.981040954589843750e-01,9.983060956001281738e-01,9.982039928436279297e-01,1.000287413597106934e+00,1.000780701637268066e+00,1.001240849494934082e+00,1.001504898071289062e+00
7.600000000000000000e+01,9.911345243453979492e-01,9.948334097862243652e-01,9.958439469337463379e-01,9.954266548156738281e-01,9.981228113174438477e-01,9.990997910499572754e-01,9.941093921661376953e-01,9.980503320693969727e-01,1.000765204429626465e+00,1.001196742057800293e+00,1.001511216163635254e+00
7.700000000000000000e+01,9.947702288627624512e-01,9.959666728973388672e-01,9.916275143623352051e-01,9.974076151847839355e-01,9.973141551017761230e-01,9.987697005271911621e-01,9.956590533256530762e-01,9.970449209213256836e-01,1.000772237777709961e+00,1.001228928565979004e+00,1.001477241516113281e+00
7.800000000000000000e+01,9.954831600189208984e-01,9.951036572456359863e-01,9.895467162132263184e-01,9.971228241920471191e-01,9.972203373908996582e-01,9.985414147377014160e-01,9.989474415779113770e-01,9.979802370071411133e-01,1.000788927078247070e+00,1.001179933547973633e+00,1.001507759094238281e+00
7.900000000000000000e+01,9.926480054855346680e-01,9.926337599754333496e-01,9.940941929817199707e-01,9.960668683052062988e-01,9.981461167335510254e-01,9.991503357887268066e-01,9.998736977577209473e-01,9.989962577819824219e-01,1.000773191452026367e+00,1.001216173171997070e+00,1.001513600349426270e+00
8.000000000000000000e+01,9.902791976928710938e-01,9.929159283638000488e-01,9.964312314987182617e-01,9.961231946945190430e-01,9.983605742454528809e-01,9.992414712905883789e-01,9.998199343681335449e-01,9.996086359024047852e-01,1.000776052474975586e+00,1.001232028007507324e+00,1.001534461975097656e+00
8.100000000000000000e+01,9.929816722869873047e-01,9.958940744400024414e-01,9.962833523750305176e-01,9.975069761276245117e-01,9.968391656875610352e-01,9.992277026176452637e-01,9.994339942932128906e-01,9.997571110725402832e-01,1.000777482986450195e+00,1.001178503036499023e+00,1.001524448394775391e+00
8.200000000000000000e+01,9.948498606681823730e-01,9.964427947998046875e-01,9.949364066123962402e-01,9.978561997413635254e-01,9.927880167961120605e-01,9.978824853897094727e-01,9.999027848243713379e-01,1.000462293624877930e+00,1.000782728195190430e+00,1.001224279403686523e+00,1.001543402671813965e+00
8.300000000000000000e+01,9.939131140708923340e-01,9.946008324623107910e-01,9.938740730285644531e-01,9.966777563095092773e-01,9.920725822448730469e-01,9.938454031944274902e-01,1.000078916549682617e+00,1.000558137893676758e+00,1.000785827636718750e+00,1.001234889030456543e+00,1.001507043838500977e+00
8.400000000000000000e+01,9.912172555923461914e-01,9.906221628189086914e-01,9.959292411804199219e-01,9.939411282539367676e-01,9.965331554412841797e-01,9.938810467720031738e-01,9.999143481254577637e-01,1.000534772872924805e+00,1.000750899314880371e+00,1.001229047775268555e+00,1.001538753509521484e+00
8.500000000000000000e+01,9.898577332496643066e-01,9.927504658699035645e-01,9.970676302909851074e-01,9.900238513946533203e-01,9.980255961418151855e-01,9.978120326995849609e-01,9.995772242546081543e-01,1.000571846961975098e+00,1.000780701637268066e+00,1.001232743263244629e+00,1.001541376113891602e+00
8.600000000000000000e+01,9.939600229263305664e-01,9.956179261207580566e-01,9.965025782585144043e-01,9.944839477539062500e-01,9.981185197830200195e-01,9.990863800048828125e-01,9.973865747451782227e-01,1.000044584274291992e+00,1.000780701637268066e+00,1.001209616661071777e+00,1.001535534858703613e+00
8.700000000000000000e+01,9.954809546470642090e-01,9.957591295242309570e-01,9.943457245826721191e-01,9.972368478775024414e-01,9.971961379051208496e-01,9.990475177764892578e-01,9.940145015716552734e-01,9.982426762580871582e-01,1.000791907310485840e+00,1.001228928565979004e+00,1.001547932624816895e+00
8.800000000000000000e+01,9.947792887687683105e-01,9.943308234214782715e-01,9.900466203689575195e-01,9.974222779273986816e-01,9.975345134735107422e-01,9.984300136566162109e-01,9.962558746337890625e-01,9.973495006561279297e-01,1.000807762145996094e+00,1.001196622848510742e+00,1.001508116722106934e+00
8.900000000000000000e+01,9.910389780998229980e-01,9.921514391899108887e-01,9.920562505722045898e-01,9.966591000556945801e-01,9.982444643974304199e-01,9.989752769470214844e-01,9.991548657417297363e-01,9.980319142341613770e-01,1.000795960426330566e+00,1.001205682754516602e+00,1.001512885093688965e+00
9.000000000000000000e+01,9.909975528717041016e-01,9.937208890914916992e-01,9.954714179039001465e-01,9.957696199417114258e-01,9.983642101287841797e-01,9.992091059684753418e-01,9.998829364776611328e-01,9.993256330490112305e-01,1.000798344612121582e+00,1.001238584518432617e+00,1.001515865325927734e+00
9.100000000000000000e+01,9.937431812286376953e-01,9.961673617362976074e-01,9.966843724250793457e-01,9.973091483116149902e-01,9.969924688339233398e-01,9.992667436599731445e-01,9.995740056037902832e-01,9.996537566184997559e-01,1.000805258750915527e+00,1.001245260238647461e+00,1.001538515090942383e+00
9.200000000000000000e+01,9.948002099990844727e-01,9.964880943298339844e-01,9.956969618797302246e-01,9.978949427604675293e-01,9.931792020797729492e-01,9.980385899543762207e-01,9.996211528778076172e-01,9.995593428611755371e-01,1.000777363777160645e+00,1.001229047775268555e+00,1.001568794250488281e+00
9.300000000000000000e+01,9.938041567802429199e-01,9.934127926826477051e-01,9.938828349113464355e-01,9.972184300422668457e-01,9.909392595291137695e-01,9.941264986991882324e-01,1.000037908554077148e+00,1.000200033187866211e+00,1.000776767730712891e+00,1.001222491264343262e+00,1.001559138298034668e+00
9.400000000000000000e+01,9.904949069023132324e-01,9.901447296142578125e-01,9.955286979675292969e-01,9.941787719726562500e-01,9.953030347824096680e-01,9.932002425193786621e-01,9.998913407325744629e-01,1.000650286674499512e+00,1.000781893730163574e+00,1.001199603080749512e+00,1.001541733741760254e+00
9.500000000000000000e+01,9.904783368110656738e-01,9.938356876373291016e-01,9.969395995140075684e-01,9.898753762245178223e-01,9.975756406784057617e-01,9.965972900390625000e-01,9.999245405197143555e-01,1.000586628913879395e+00,1.000786185264587402e+00,1.001213550567626953e+00,1.001527905464172363e+00
9.600000000000000000e+01,9.944289326667785645e-01,9.959759116172790527e-01,9.968939423561096191e-01,9.938580393791198730e-01,9.982271194458007812e-01,9.986137747764587402e-01,9.993886351585388184e-01,1.000730514526367188e+00,1.000777363777160645e+00,1.001244544982910156e+00,1.001534223556518555e+00
9.700000000000000000e+01,9.957153201103210449e-01,9.953607320785522461e-01,9.948768019676208496e-01,9.964863657951354980e-01,9.976314902305603027e-01,9.989672303199768066e-01,9.969822764396667480e-01,1.000466823577880859e+00,1.000797986984252930e+00,1.001244306564331055e+00,1.001507163047790527e+00
9.800000000000000000e+01,9.952169060707092285e-01,9.931375980377197266e-01,9.905601143836975098e-01,9.972028136253356934e-01,9.971666336059570312e-01,9.987112283706665039e-01,9.948121309280395508e-01,9.994477033615112305e-01,1.000816106796264648e+00,1.001227140426635742e+00,1.001485109329223633e+00
9.900000000000000000e+01,9.919824004173278809e-01,9.925017952919006348e-01,9.940198659896850586e-01,9.957003593444824219e-01,9.980812668800354004e-01,9.983235001564025879e-01,9.976949691772460938e-01,9.979377985000610352e-01,1.000821471214294434e+00,1.001238584518432617e+00,1.001558423042297363e+00
1.000000000000000000e+02,9.907529354095458984e-01,9.954913258552551270e-01,9.966819286346435547e-01,9.961361885070800781e-01,9.983770847320556641e-01,9.990119934082031250e-01,9.992908239364624023e-01,9.977110028266906738e-01,1.000807762145996094e+00,1.001221060752868652e+00,1.001552224159240723e+00
1.010000000000000000e+02,9.939367175102233887e-01,9.962022304534912109e-01,9.966775774955749512e-01,9.974099993705749512e-01,9.976382851600646973e-01,9.991888403892517090e-01,9.996370077133178711e-01,9.989099502563476562e-01,1.000812649726867676e+00,1.001202106475830078e+00,1.001552820205688477e+00
1.020000000000000000e+02,9.953412413597106934e-01,9.945754408836364746e-01,9.953287839889526367e-01,9.976413846015930176e-01,9.940788745880126953e-01,9.984787702560424805e-01,9.996408820152282715e-01,9.994408488273620605e-01,1.000813364982604980e+00,1.001206159591674805e+00,1.001538872718811035e+00
1.030000000000000000e+02,9.940331578254699707e-01,9.907351732254028320e-01,9.944475293159484863e-01,9.962410926818847656e-01,9.903884530067443848e-01,9.950449466705322266e-01,9.997342824935913086e-01,9.995741844177246094e-01,1.000826001167297363e+00,1.001206159591674805e+00,1.001511454582214355e+00
1.040000000000000000e+02,9.909396171569824219e-01,9.910553693771362305e-01,9.962956309318542480e-01,9.903709888458251953e-01,9.941947460174560547e-01,9.918341040611267090e-01,1.000125050544738770e+00,1.000256419181823730e+00,1.000835418701171875e+00,1.001246929168701172e+00,1.001543641090393066e+00
1.050000000000000000e+02,9.912714958190917969e-01,9.947201013565063477e-01,9.972769618034362793e-01,9.925897121429443359e-01,9.975407719612121582e-01,9.955395460128784180e-01,9.999758601188659668e-01,1.000608921051025391e+00,1.000799775123596191e+00,1.001227259635925293e+00,1.001541614532470703e+00
1.060000000000000000e+02,9.948881268501281738e-01,9.957283139228820801e-01,9.965756535530090332e-01,9.953606724739074707e-01,9.981300234794616699e-01,9.984173774719238281e-01,9.997882246971130371e-01,1.000589370727539062e+00,1.000786185264587402e+00,1.001184344291687012e+00,1.001551151275634766e+00
1.070000000000000000e+02,9.961231946945190430e-01,9.944207668304443359e-01,9.934703707695007324e-01,9.972952604293823242e-01,9.978694319725036621e-01,9.989324212074279785e-01,9.985877275466918945e-01,1.000758409500122070e+00,1.000815629959106445e+00,1.001212477684020996e+00,1.001504063606262207e+00
1.080000000000000000e+02,9.943094253540039062e-01,9.917088150978088379e-01,9.901869893074035645e-01,9.969633221626281738e-01,9.969707727432250977e-01,9.988811016082763672e-01,9.947696328163146973e-01,1.000550031661987305e+00,1.000808715820312500e+00,1.001203060150146484e+00,1.001529693603515625e+00
1.090000000000000000e+02,9.906776547431945801e-01,9.942861199378967285e-01,9.944075345993041992e-01,9.955394268035888672e-01,9.979960918426513672e-01,9.983322024345397949e-01,9.961580038070678711e-01,9.996535181999206543e-01,1.000821709632873535e+00,1.001232147216796875e+00,1.001553416252136230e+00
1.100000000000000000e+02,9.927397966384887695e-01,9.961571693420410156e-01,9.967314004898071289e-01,9.958523511886596680e-01,9.984534978866577148e-01,9.988827705383300781e-01,9.988694190979003906e-01,9.980326890945434570e-01,1.000820398330688477e+00,1.001235008239746094e+00,1.001483798027038574e+00
1.110000000000000000e+02,9.951977729797363281e-01,9.963660836219787598e-01,9.964221715927124023e-01,9.973235726356506348e-01,9.980297088623046875e-01,9.990377426147460938e-01,9.997304081916809082e-01,9.975844025611877441e-01,1.000823736190795898e+00,1.001211881637573242e+00,1.001563549041748047e+00
1.120000000000000000e+02,9.949827790260314941e-01,9.939588904380798340e-01,9.945521354675292969e-01,9.976760149002075195e-01,9.952735304832458496e-01,9.991344213485717773e-01,9.995123147964477539e-01,9.982074499130249023e-01,1.000831365585327148e+00,1.001235008239746094e+00,1.001533508300781250e+00
1.130000000000000000e+02,9.933514595031738281e-01,9.897421598434448242e-01,9.950700402259826660e-01,9.958820939064025879e-01,9.904596209526062012e-01,9.979087114334106445e-01,9.997164607048034668e-01,9.994245767593383789e-01,1.000821471214294434e+00,1.001221179962158203e+00,1.001525521278381348e+00
1.140000000000000000e+02,9.902713894844055176e-01,9.924034476280212402e-01,9.965338110923767090e-01,9.907807707786560059e-01,9.937945604324340820e-01,9.931924343109130859e-01,1.000128507614135742e+00,9.995766282081604004e-01,1.000812649726867676e+00,1.001199483871459961e+00,1.001525640487670898e+00
1.150000000000000000e+02,9.925762414932250977e-01,9.954636096954345703e-01,9.972698092460632324e-01,9.914806485176086426e-01,9.974563121795654297e-01,9.925460815429687500e-01,9.999353885650634766e-01,1.000125527381896973e+00,1.000778317451477051e+00,1.001197099685668945e+00,1.001509547233581543e+00
1.160000000000000000e+02,9.952648282051086426e-01,9.956651926040649414e-01,9.959802627563476562e-01,9.955466985702514648e-01,9.981296062469482422e-01,9.965898394584655762e-01,1.000010967254638672e+00,1.000642299652099609e+00,1.000808238983154297e+00,1.001235365867614746e+00,1.001495361328125000e+00
1.170000000000000000e+02,9.961136579513549805e-01,9.944809079170227051e-01,9.916713237762451172e-01,9.972177147865295410e-01,9.977275133132934570e-01,9.986099004745483398e-01,9.995332956314086914e-01,1.000489950180053711e+00,1.000785112380981445e+00,1.001246094703674316e+00,1.001553893089294434e+00
1.180000000000000000e+02,9.934695363044738770e-01,9.920958876609802246e-01,9.911539554595947266e-01,9.970403909683227539e-01,9.968864321708679199e-01,9.990084171295166016e-01,9.964606165885925293e-01,1.000663518905639648e+00,1.000792503356933594e+00,1.001244187355041504e+00,1.001553297042846680e+00
1.190000000000000000e+02,9.906248450279235840e-01,9.931694865226745605e-01,9.954652786254882812e-01,9.955816864967346191e-01,9.979550838470458984e-01,9.985660314559936523e-01,9.946090579032897949e-01,1.000558853149414062e+00,1.000810384750366211e+00,1.001222729682922363e+00,1.001519203186035156e+00
1.200000000000000000e+02,9.931285381317138672e-01,9.960473179817199707e-01,9.969152808189392090e-01,9.958496689796447754e-01,9.984941482543945312e-01,9.982851743698120117e-01,9.979831576347351074e-01,9.995464682579040527e-01,1.000801563262939453e+00,1.001228332519531250e+00,1.001518368721008301e+00
1.210000000000000000e+02,9.951469302177429199e-01,9.962962865829467773e-01,9.959453940391540527e-01,9.972758293151855469e-01,9.979346990585327148e-01,9.989906549453735352e-01,9.998337626457214355e-01,9.973326325416564941e-01,1.000800251960754395e+00,1.001211047172546387e+00,1.001516819000244141e+00
1.220000000000000000e+02,9.950686097145080566e-01,9.941154718399047852e-01,9.944712519645690918e-01,9.974445104598999023e-01,9.940698146820068359e-01,9.992228746414184570e-01,9.998850822448730469e-01,9.977338314056396484e-01,1.000825524330139160e+00,1.001163244247436523e+00,1.001537084579467773e+00
1.230000000000000000e+02,9.936068654060363770e-01,9.904415607452392578e-01,9.956627488136291504e-01,9.957752227783203125e-01,9.907053112983703613e-01,9.989860653877258301e-01,9.994979500770568848e-01,9.989554882049560547e-01,1.000833630561828613e+00,1.001194357872009277e+00,1.001530289649963379e+00
1.240000000000000000e+02,9.905222058296203613e-01,9.909836053848266602e-01,9.971817135810852051e-01,9.921026825904846191e-01,9.947619438171386719e-01,9.965900182723999023e-01,9.997215270996093750e-01,1.000036716461181641e+00,1.000807642936706543e+00,1.001204133033752441e+00,1.001538157463073730e+00
1.250000000000000000e+02,9.921088218688964844e-01,9.947255849838256836e-01,9.966748356819152832e-01,9.904648661613464355e-01,9.975413084030151367e-01,9.917285442352294922e-01,1.000123262405395508e+00,9.999027848243713379e-01,1.000798463821411133e+00,1.001247525215148926e+00,1.001495957374572754e+00
1.260000000000000000e+02,9.954490661621093750e-01,9.957592487335205078e-01,9.943325519561767578e-01,9.946961402893066406e-01,9.981522560119628906e-01,9.948817491531372070e-01,9.999498128890991211e-01,1.000460267066955566e+00,1.000798106193542480e+00,1.001209735870361328e+00,1.001543283462524414e+00
1.270000000000000000e+02,9.956197142601013184e-01,9.941462874412536621e-01,9.905605912208557129e-01,9.969885945320129395e-01,9.976946711540222168e-01,9.980344772338867188e-01,9.998718500137329102e-01,1.000682115554809570e+00,1.000814080238342285e+00,1.001185297966003418e+00,1.001534223556518555e+00
1.280000000000000000e+02,9.922298192977905273e-01,9.918585419654846191e-01,9.939481616020202637e-01,9.971486926078796387e-01,9.969348311424255371e-01,9.989388585090637207e-01,9.980109930038452148e-01,1.000589847564697266e+00,1.000825285911560059e+00,1.001258611679077148e+00,1.001520276069641113e+00


==> psd_data.csv <==
f, p
0.000000000000000000e+00,1.997384165725650879e-08
7.812500000000000000e-03,1.151360314133409504e-08
1.562500000000000000e-02,2.735937799419281663e-10
2.343750000000000000e-02,7.448659408226369783e-11
3.125000000000000000e-02,4.239564906757544273e-10
3.906250000000000000e-02,3.535784302872176916e-11
4.687500000000000000e-02,2.125625607399849113e-10
5.468750000000000000e-02,5.983392828376878850e-10
6.250000000000000000e-02,5.542832038591801900e-10
7.031250000000000000e-02,2.158399377843964115e-08
7.812500000000000000e-02,4.015170664392311145e-07
8.593750000000000000e-02,2.412698104744218588e-05
9.375000000000000000e-02,3.562234501590705771e-05
1.015625000000000000e-01,2.670769651054808998e-06
1.093750000000000000e-01,2.729882403004785384e-08
1.171875000000000000e-01,3.335458081766744575e-09
1.250000000000000000e-01,2.520959763393798922e-09
1.328125000000000000e-01,2.134619894448747778e-10
1.406250000000000000e-01,4.670290718394151585e-10
1.484375000000000000e-01,1.623148803945286067e-09
1.562500000000000000e-01,6.043017382394337145e-10
1.640625000000000000e-01,7.561417205708855808e-08
1.718750000000000000e-01,5.573840207674799548e-06
1.796875000000000000e-01,5.966199259570179579e-05
1.875000000000000000e-01,3.433362131215051652e-05
1.953125000000000000e-01,4.535808469572095013e-07
2.031250000000000000e-01,3.382100097372000216e-09
2.109375000000000000e-01,5.385933464524757709e-09
2.187500000000000000e-01,3.689259920389252577e-10
2.265625000000000000e-01,2.743954041387492211e-10
2.343750000000000000e-01,5.117948173066614758e-10
2.421875000000000000e-01,6.334749085215719632e-10
2.500000000000000000e-01,1.098877372968379507e-10
2.578125000000000000e-01,4.494684015694712529e-10
2.656250000000000000e-01,9.387273391469601877e-07
2.734375000000000000e-01,3.028274070708171257e-06
2.812500000000000000e-01,6.292674228531008148e-07
2.890625000000000000e-01,8.022333605838533695e-11
2.968750000000000000e-01,1.871959763340320369e-10
3.046875000000000000e-01,9.145538895717790089e-11
3.125000000000000000e-01,1.721910269978455632e-10
3.203125000000000000e-01,1.616997902064790954e-11
3.281250000000000000e-01,6.729746557630261992e-11
3.359375000000000000e-01,1.239283984972273116e-10
3.437500000000000000e-01,1.960297782547588052e-09
3.515625000000000000e-01,3.697065291160456729e-08
3.593750000000000000e-01,1.460001459313821362e-06
3.671875000000000000e-01,1.811420709688020916e-06
3.750000000000000000e-01,1.114306578479683233e-07
3.828125000000000000e-01,4.231446880777994552e-10
3.906250000000000000e-01,8.029920262416110857e-10
3.984375000000000000e-01,2.971904763667567102e-11
4.062500000000000000e-01,1.649512157365187416e-10
4.140625000000000000e-01,5.818590272262095813e-11
4.218750000000000000e-01,1.199778021553994683e-10
4.296875000000000000e-01,1.895416532912822855e-10
4.375000000000000000e-01,3.842008205769384798e-11
4.453125000000000000e-01,2.442762070437761711e-08
4.531250000000000000e-01,1.745943732798457739e-07
4.609375000000000000e-01,7.830346476349167465e-08
4.687500000000000000e-01,6.766274382450873614e-10
4.765625000000000000e-01,8.868590672607266688e-11
4.843750000000000000e-01,3.930494989463736910e-11
4.921875000000000000e-01,3.740061498398426567e-11
5.000000000000000000e-01,6.322001639627053887e-11


==> re_om.csv <==
re,om
7.500000000000000000e+01,0.000000000000000000e+00
7.500000000000000000e+01,2.500000000000000000e-01
7.500000000000000000e+01,5.000000000000000000e-01
7.500000000000000000e+01,7.500000000000000000e-01
7.500000000000000000e+01,1.000000000000000000e+00
7.500000000000000000e+01,1.250000000000000000e+00
7.500000000000000000e+01,1.500000000000000000e+00
7.500000000000000000e+01,1.750000000000000000e+00
7.500000000000000000e+01,2.000000000000000000e+00
7.500000000000000000e+01,2.250000000000000000e+00
7.500000000000000000e+01,2.500000000000000000e+00
8.500000000000000000e+01,0.000000000000000000e+00
8.500000000000000000e+01,2.500000000000000000e-01
8.500000000000000000e+01,5.000000000000000000e-01
8.500000000000000000e+01,7.500000000000000000e-01
8.500000000000000000e+01,1.000000000000000000e+00
8.500000000000000000e+01,1.250000000000000000e+00
8.500000000000000000e+01,1.500000000000000000e+00
8.500000000000000000e+01,1.750000000000000000e+00
8.500000000000000000e+01,2.000000000000000000e+00
8.500000000000000000e+01,2.250000000000000000e+00
8.500000000000000000e+01,2.500000000000000000e+00
1.000000000000000000e+02,0.000000000000000000e+00
1.000000000000000000e+02,2.500000000000000000e-01
1.000000000000000000e+02,5.000000000000000000e-01
1.000000000000000000e+02,7.500000000000000000e-01
1.000000000000000000e+02,1.000000000000000000e+00
1.000000000000000000e+02,1.250000000000000000e+00
1.000000000000000000e+02,1.500000000000000000e+00
1.000000000000000000e+02,1.750000000000000000e+00
1.000000000000000000e+02,2.000000000000000000e+00
1.000000000000000000e+02,2.250000000000000000e+00
1.000000000000000000e+02,2.500000000000000000e+00
1.250000000000000000e+02,0.000000000000000000e+00
1.250000000000000000e+02,2.500000000000000000e-01
1.250000000000000000e+02,5.000000000000000000e-01
1.250000000000000000e+02,7.500000000000000000e-01
1.250000000000000000e+02,1.000000000000000000e+00
1.250000000000000000e+02,1.250000000000000000e+00
1.250000000000000000e+02,1.500000000000000000e+00
1.250000000000000000e+02,1.750000000000000000e+00
1.250000000000000000e+02,2.000000000000000000e+00
1.250000000000000000e+02,2.250000000000000000e+00
1.250000000000000000e+02,2.500000000000000000e+00
1.500000000000000000e+02,0.000000000000000000e+00
1.500000000000000000e+02,2.500000000000000000e-01
1.500000000000000000e+02,5.000000000000000000e-01
1.500000000000000000e+02,7.500000000000000000e-01
1.500000000000000000e+02,1.000000000000000000e+00
1.500000000000000000e+02,1.250000000000000000e+00
1.500000000000000000e+02,1.500000000000000000e+00
1.500000000000000000e+02,1.750000000000000000e+00
1.500000000000000000e+02,2.000000000000000000e+00
1.500000000000000000e+02,2.250000000000000000e+00
1.500000000000000000e+02,2.500000000000000000e+00
2.000000000000000000e+02,0.000000000000000000e+00
2.000000000000000000e+02,2.500000000000000000e-01
2.000000000000000000e+02,5.000000000000000000e-01
2.000000000000000000e+02,7.500000000000000000e-01
2.000000000000000000e+02,1.000000000000000000e+00
2.000000000000000000e+02,1.250000000000000000e+00
2.000000000000000000e+02,1.500000000000000000e+00
2.000000000000000000e+02,1.750000000000000000e+00
2.000000000000000000e+02,2.000000000000000000e+00
2.000000000000000000e+02,2.250000000000000000e+00
2.000000000000000000e+02,2.500000000000000000e+00


==> rho_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,9.965153731377104362e-01,9.974266708547255833e-01,9.967502065542965806e-01,9.963444362973227220e-01,9.985621106120856627e-01,9.994158798609077410e-01,9.999809569401499898e-01,9.988636155954017104e-01,1.000320411478991867e+00,1.000505395762563143e+00,1.000647166734121019e+00
2.000000000000000000e+00,9.982442160160622802e-01,9.950016565884270969e-01,9.978819845155162405e-01,9.985123537054657605e-01,9.992596057902483064e-01,9.979811167204697409e-01,9.998980893169351347e-01,9.989654898187064758e-01,1.000320631833482521e+00,1.000505392751062095e+00,1.000647162096147014e+00
3.000000000000000000e+00,9.983331982874833477e-01,9.960034981923493458e-01,9.987607021741669033e-01,9.989969615745871723e-01,9.993659500150512409e-01,9.955616263784224929e-01,9.995457624535178942e-01,9.996398779587043482e-01,1.000320890687146802e+00,1.000505385177492101e+00,1.000647156701224505e+00
4.000000000000000000e+00,9.972040768490975093e-01,9.980806581797136978e-01,9.985525252685996112e-01,9.987306726153903913e-01,9.989134382296218639e-01,9.973618518146332157e-01,9.976421780736697276e-01,1.000168323473804133e+00,1.000321126795878035e+00,1.000505377698521770e+00,1.000647151636320009e+00
5.000000000000000000e+00,9.952836145885787245e-01,9.984180074736399568e-01,9.969064788061664517e-01,9.978350253816756776e-01,9.965034243736862196e-01,9.991923457192729563e-01,9.965355865370522093e-01,1.000256232774356713e+00,1.000321286426217871e+00,1.000505369643080344e+00,1.000647143967742903e+00
6.000000000000000000e+00,9.966414312948360665e-01,9.977696123725603439e-01,9.946045054839446342e-01,9.979596805558197392e-01,9.951487456400183174e-01,9.996938640210704108e-01,9.985557897844903330e-01,1.000235876780948718e+00,1.000321338857620868e+00,1.000505364048762669e+00,1.000647140067872032e+00
7.000000000000000000e+00,9.981755754417130921e-01,9.960259574322101184e-01,9.964731254181066200e-01,9.989348108244298086e-01,9.975675964609577173e-01,9.996157603409150383e-01,9.997602986616752618e-01,1.000163080238661184e+00,1.000321279928743978e+00,1.000505363378364043e+00,1.000647137702920242e+00
8.000000000000000000e+00,9.981643061835354658e-01,9.964849844618555164e-01,9.983922622500989164e-01,9.990204612669429940e-01,9.991044699958476771e-01,9.992165138325411755e-01,9.999223582907218466e-01,9.999514534904915264e-01,1.000321125427966695e+00,1.000505364797146024e+00,1.000647139531248397e+00
9.000000000000000000e+00,9.968739666996897508e-01,9.982507727718908930e-01,9.986640186265417496e-01,9.983290353734654010e-01,9.993636652922802677e-01,9.991033079557730678e-01,9.996777523581328317e-01,9.991806816954134085e-01,1.000320917472562021e+00,1.000505371198271654e+00,1.000647143044670395e+00
1.000000000000000000e+01,9.948573458129295055e-01,9.985274582876194627e-01,9.980702606264444388e-01,9.954757750519115378e-01,9.990735442766807139e-01,9.996371574816590444e-01,9.993213128674893753e-01,9.976969471698413638e-01,1.000320706663024639e+00,1.000505380683596179e+00,1.000647150291603893e+00
1.100000000000000000e+01,9.964449848101557539e-01,9.977663945633551412e-01,9.968127527701380330e-01,9.951528118717315463e-01,9.985186048137745241e-01,9.996704567398361219e-01,9.996424742146955422e-01,9.978796270358559761e-01,1.000320541601957380e+00,1.000505395693493504e+00,1.000647159201260017e+00
1.200000000000000000e+01,9.982488337230984721e-01,9.953240105773949464e-01,9.974490944686069671e-01,9.977519061263524502e-01,9.988155466126529269e-01,9.993515459981914262e-01,9.999752746348608001e-01,9.987258110703888248e-01,1.000320457888312253e+00,1.000505409565664916e+00,1.000647173453677707e+00
1.300000000000000000e+01,9.983276759398980182e-01,9.955519325986563750e-01,9.986757696199050072e-01,9.989067024685325258e-01,9.993871030139842571e-01,9.975647578514477143e-01,9.999384768860607453e-01,9.988577619212199998e-01,1.000320475449935742e+00,1.000505422461699157e+00,1.000647186604266325e+00
1.400000000000000000e+01,9.971480276117326014e-01,9.978161652700228146e-01,9.986807758331048834e-01,9.989355367589223267e-01,9.992557103780111971e-01,9.956250275270075445e-01,9.997220988274762021e-01,9.990267600664718417e-01,1.000320581931864572e+00,1.000505431924899602e+00,1.000647201908545947e+00
1.500000000000000000e+01,9.952648027295680766e-01,9.984319974346897997e-01,9.975770748123574672e-01,9.982527847295816770e-01,9.983195388735319753e-01,9.976928358608371239e-01,9.986053779822771093e-01,9.997511911327781053e-01,1.000320742525953488e+00,1.000505441907171944e+00,1.000647216071518963e+00
1.600000000000000000e+01,9.967346055133494698e-01,9.979858138840403958e-01,9.947940404706436812e-01,9.976862966214714579e-01,9.952432281762639832e-01,9.993311716482146112e-01,9.962692442574265783e-01,1.000196931010388424e+00,1.000320923101685855e+00,1.000505446524396325e+00,1.000647227102293924e+00
1.700000000000000000e+01,9.982037880093802551e-01,9.962868381646178273e-01,9.957755885010516339e-01,9.985614970387766132e-01,9.960489831050243215e-01,9.997068406853525380e-01,9.978540413090618566e-01,1.000256308432759589e+00,1.000321085982718738e+00,1.000505444985205994e+00,1.000647236024461817e+00
1.800000000000000000e+01,9.981413779133053721e-01,9.961929258980735113e-01,9.980996532129952081e-01,9.990717665345276721e-01,9.984351536595141852e-01,9.995750325255694513e-01,9.994946269192185317e-01,1.000229194360743534e+00,1.000321186217356217e+00,1.000505440679563707e+00,1.000647242993296882e+00
1.900000000000000000e+01,9.967881360549621927e-01,9.980635275265351547e-01,9.986747083070945941e-01,9.987622681104129096e-01,9.992990068989967556e-01,9.991707509096308115e-01,9.999299072695931878e-01,1.000144787850321570e+00,1.000321206307983157e+00,1.000505435235386820e+00,1.000647246993227490e+00
2.000000000000000000e+01,9.948450283459313592e-01,9.985466227599986144e-01,9.983041628395611378e-01,9.969178089888555139e-01,9.993120206559489294e-01,9.991454425318114785e-01,9.997896149517986331e-01,9.998864092600324716e-01,1.000321144896526793e+00,1.000505427636614986e+00,1.000647246816555702e+00
2.100000000000000000e+01,9.965030330578854567e-01,9.979808850726447078e-01,9.970254515430410081e-01,9.946156508455227252e-01,9.988150494480774189e-01,9.996670786223249561e-01,9.994095893573103906e-01,9.989546249357525998e-01,1.000321022595570319e+00,1.000505417127740548e+00,1.000647242935709613e+00
2.200000000000000000e+01,9.982588408126825685e-01,9.956734423926535404e-01,9.971263208076674989e-01,9.966600763891491077e-01,9.985069344455956841e-01,9.996549421934329827e-01,9.994542511811613794e-01,9.975359905692412488e-01,1.000320874980825891e+00,1.000505415441967250e+00,1.000647236484603742e+00
2.300000000000000000e+01,9.983248066758672046e-01,9.952546095153881334e-01,9.985165934725175330e-01,9.986306652019885099e-01,9.991284103092239466e-01,9.992879338454854210e-01,9.999396993794786859e-01,9.980816878412859250e-01,1.000320730939306957e+00,1.000505411937429701e+00,1.000647232482572813e+00
2.400000000000000000e+01,9.971229106520297369e-01,9.975754836442927154e-01,9.987516537396080585e-01,9.989990716505063872e-01,9.993900635614154648e-01,9.972780819255707696e-01,9.999655238577608296e-01,9.988027756996649131e-01,1.000320621869908555e+00,1.000505411913072296e+00,1.000647222015293103e+00
2.500000000000000000e+01,9.952695081933711219e-01,9.984232811361969384e-01,9.980197171683740098e-01,9.986317002653101182e-01,9.990655628760818363e-01,9.957142391356532674e-01,9.998194914918909770e-01,9.988516226512988982e-01,1.000320576460444366e+00,1.000505415279115518e+00,1.000647212955750209e+00
2.600000000000000000e+01,9.966251251617582740e-01,9.981274437141227640e-01,9.953327650248817715e-01,9.977510226179920894e-01,9.972145238396636913e-01,9.979049405044818633e-01,9.991738691310828591e-01,9.991347864740366402e-01,1.000320600562159434e+00,1.000505418398501378e+00,1.000647204778080335e+00
2.700000000000000000e+01,9.981751056852922188e-01,9.965287936455247131e-01,9.951928717222108256e-01,9.980661777865589279e-01,9.949745457521363967e-01,9.994086174510277143e-01,9.966268975558473242e-01,9.998811293789986454e-01,1.000320683949795786e+00,1.000505423370606994e+00,1.000647199893542227e+00
2.800000000000000000e+01,9.981609370774692236e-01,9.960070951627891800e-01,9.977261348264161445e-01,9.989956516096658579e-01,9.970746261830656376e-01,9.997108297135961497e-01,9.972316860839629538e-01,1.000224953818830143e+00,1.000320806184390232e+00,1.000505428835392729e+00,1.000647194996396649e+00
2.900000000000000000e+01,9.969146206587405912e-01,9.978749271352819195e-01,9.986468018368147570e-01,9.989772652551449639e-01,9.989365751267762494e-01,9.995392653105280578e-01,9.991628090287790753e-01,1.000254636209939374e+00,1.000320939348967597e+00,1.000505433373463759e+00,1.000647194060044765e+00
3.000000000000000000e+01,9.948646577303087435e-01,9.985512472243521787e-01,9.984889763320007328e-01,9.980558555120734310e-01,9.993595380730666555e-01,9.991365119299953079e-01,9.998880403751067014e-01,1.000218409482929394e+00,1.000321051241231940e+00,1.000505435490907091e+00,1.000647193862886697e+00
3.100000000000000000e+01,9.964238685516725313e-01,9.981061396023656052e-01,9.973360596084099861e-01,9.950658463226211836e-01,9.991764464092942610e-01,9.991969784992117409e-01,9.998690432676859974e-01,1.000118094325451956e+00,1.000321115525891980e+00,1.000505435523503239e+00,1.000647198548687999e+00
3.200000000000000000e+01,9.982315923938518409e-01,9.959128498808892394e-01,9.968846977110868979e-01,9.955267318734011273e-01,9.985866506768374951e-01,9.996865163669875765e-01,9.995301781405413477e-01,9.998019005899986267e-01,1.000321122082142855e+00,1.000505432533410177e+00,1.000647203243589134e+00
3.300000000000000000e+01,9.983393149286240442e-01,9.951172809787071083e-01,9.982679773573476245e-01,9.980814613214766817e-01,9.986848575210103274e-01,9.996293520776494690e-01,9.993341811189085933e-01,9.986976545647061609e-01,1.000321073622638224e+00,1.000505429521845624e+00,1.000647209222788270e+00
3.400000000000000000e+01,9.972190482765772579e-01,9.974051875130000022e-01,9.987782720780514767e-01,9.989555876879481211e-01,9.993529911758768369e-01,9.991686268810306970e-01,9.998547703939136833e-01,9.974878438930278035e-01,1.000320979078263006e+00,1.000505423423707851e+00,1.000647213816984848e+00
3.500000000000000000e+01,9.952877008678607806e-01,9.984129802393054698e-01,9.983376186366101912e-01,9.988763241926891245e-01,9.993160500570306137e-01,9.967519226383968478e-01,9.999798600851391717e-01,9.982398428332367457e-01,1.000320865088579536e+00,1.000505416591627172e+00,1.000647219697659018e+00
3.600000000000000000e+01,9.965728796676404100e-01,9.981929409623074845e-01,9.960331913198881004e-01,9.980714955756330165e-01,9.986345056983702007e-01,9.959270335659502482e-01,9.998896549374064469e-01,9.988391858997281991e-01,1.000320757504540303e+00,1.000505416017720028e+00,1.000647222038776540e+00
3.700000000000000000e+01,9.981581329532547286e-01,9.967432524584447506e-01,9.947552427470273129e-01,9.977580250978007603e-01,9.957535893995995702e-01,9.982298751679530291e-01,9.995145960045674904e-01,9.988539662902845562e-01,1.000320678848620526e+00,1.000505412361338387e+00,1.000647223041526424e+00
3.800000000000000000e+01,9.981744571301663926e-01,9.959109239546888315e-01,9.971538978279168575e-01,9.987254027685373847e-01,9.954889179942854049e-01,9.995056454955251191e-01,9.975435097375227045e-01,9.992358663043312550e-01,1.000320646262117030e+00,1.000505411792772970e+00,1.000647225549484709e+00
3.900000000000000000e+01,9.969595648520173103e-01,9.976848017320399942e-01,9.985522582625342425e-01,9.990637320530366683e-01,9.979934709837954276e-01,9.997093546208603021e-01,9.965842972354040930e-01,9.999665471306469211e-01,1.000320665486708283e+00,1.000505411843434223e+00,1.000647224393269807e+00
4.000000000000000000e+01,9.948719079153762745e-01,9.985451289690113752e-01,9.986055815520922252e-01,9.986366542921736311e-01,9.992205932448471328e-01,9.994786720365479438e-01,9.985983408925293014e-01,1.000238707302537611e+00,1.000320724525654459e+00,1.000505414798697590e+00,1.000647222172340367e+00
4.100000000000000000e+01,9.963652738589452440e-01,9.982231550334554893e-01,9.977158335590482485e-01,9.963105257126673164e-01,9.993448733658002459e-01,9.990893574528616483e-01,9.997694915745014566e-01,1.000252197938776177e+00,1.000320811973401725e+00,1.000505419294244414e+00,1.000647219428870027e+00
4.200000000000000000e+01,9.982189000717420768e-01,9.962775919206174891e-01,9.967509740305608990e-01,9.947180834902403790e-01,9.989279786843453524e-01,9.993083624863369208e-01,9.999200908709694469e-01,1.000209395980541816e+00,1.000320906150356848e+00,1.000505422510619358e+00,1.000647217041467529e+00
4.300000000000000000e+01,9.983491259068196788e-01,9.949342702940778826e-01,9.978584450435878939e-01,9.971048411074528994e-01,9.984891397919037903e-01,9.997015850868238296e-01,9.996736405799989678e-01,1.000090091507113810e+00,1.000320986669480439e+00,1.000505425454469410e+00,1.000647215246900812e+00
4.400000000000000000e+01,9.972662342972051785e-01,9.970709748430492958e-01,9.987592786378491905e-01,9.987610295954215678e-01,9.989986912892108162e-01,9.995926166712068017e-01,9.993193388683182521e-01,9.997063075554876166e-01,1.000321033778421853e+00,1.000505428903334604e+00,1.000647212866299762e+00
4.500000000000000000e+01,9.953041977725346490e-01,9.983688328253459421e-01,9.985536964955191719e-01,9.989898878225196288e-01,9.993978939620534740e-01,9.989582521315668595e-01,9.996619111379216882e-01,9.984699890794610511e-01,1.000321039523195621e+00,1.000505432447761800e+00,1.000647210109622653e+00
4.600000000000000000e+01,9.964787978561099324e-01,9.982875126620835982e-01,9.969305993270133337e-01,9.985169816149389588e-01,9.991637542842581876e-01,9.961329578904555282e-01,9.999767033314950204e-01,9.975056075243209364e-01,1.000321005287989395e+00,1.000505433920067855e+00,1.000647209166269702e+00
4.700000000000000000e+01,9.981380304266153081e-01,9.970932284562756820e-01,9.946040796846430387e-01,9.976876677752408717e-01,9.978128377045019093e-01,9.963255798266361651e-01,9.999349561491758243e-01,9.984021860582933394e-01,1.000320944830128456e+00,1.000505433328965355e+00,1.000647208604219962e+00
4.800000000000000000e+01,9.981902274661413887e-01,9.958089793319976346e-01,9.964602966596119993e-01,9.982621411022661873e-01,9.949878536904698256e-01,9.985759717711153449e-01,9.997042781211696871e-01,9.988586778836251456e-01,1.000320864471419879e+00,1.000505432553817631e+00,1.000647207747331402e+00
4.900000000000000000e+01,9.970753368074684042e-01,9.973586329007764206e-01,9.983800309205883572e-01,9.990470252432840370e-01,9.965254921056936332e-01,9.995861539287531627e-01,9.985005457797961892e-01,9.988687541776378742e-01,1.000320798054782356e+00,1.000505430427934606e+00,1.000647209115722802e+00
5.000000000000000000e+01,9.948950823932430909e-01,9.985135807582580236e-01,9.986660835781545620e-01,9.989113976618392288e-01,9.987060035061297025e-01,9.996985957977301274e-01,9.962733456254531106e-01,9.993745830914062545e-01,1.000320749361889305e+00,1.000505427924289759e+00,1.000647208777115660e+00
5.100000000000000000e+01,9.962471298885874349e-01,9.983345913381644898e-01,9.980821056739995756e-01,9.976754481361231885e-01,9.993350878483231448e-01,9.994117134889610732e-01,9.980226500901843156e-01,1.000055900152740040e+00,1.000320731773479688e+00,1.000505426814447985e+00,1.000647210150734656e+00
5.200000000000000000e+01,9.981793958880084139e-01,9.967382626331761086e-01,9.968462986875104015e-01,9.947575283893219655e-01,9.992609189888861376e-01,9.990601934977445531e-01,9.995686100558024423e-01,1.000249358355008944e+00,1.000320749176299095e+00,1.000505425299880846e+00,1.000647211496503264e+00
5.300000000000000000e+01,9.983625234339292831e-01,9.948557740965264795e-01,9.974120261218377692e-01,9.959690559777464314e-01,9.986994724373511323e-01,9.993981457213821917e-01,9.999320749278586273e-01,1.000248644530134401e+00,1.000320791246928076e+00,1.000505423296093932e+00,1.000647213812601910e+00
5.400000000000000000e+01,9.973474324559636894e-01,9.967568636876975585e-01,9.986634600425966513e-01,9.983340838666454609e-01,9.985608774663632392e-01,9.997039002388266038e-01,9.997774104308813081e-01,1.000197550694523319e+00,1.000320851932445576e+00,1.000505423353958978e+00,1.000647215765476661e+00
5.500000000000000000e+01,9.953349833441098582e-01,9.983103231668496447e-01,9.986936241705295370e-01,9.989868108558142001e-01,9.992500607297128967e-01,9.995488966002621378e-01,9.993983528849489373e-01,1.000053625133379365e+00,1.000320914466188427e+00,1.000505424424513956e+00,1.000647217284773349e+00
5.600000000000000000e+01,9.964575518204741300e-01,9.983450879518506182e-01,9.976853335503569342e-01,9.987889917739828372e-01,9.993647492564197155e-01,9.987232052207574151e-01,9.994658577896482488e-01,9.995672338382028954e-01,1.000320961451917956e+00,1.000505425465791687e+00,1.000647219104068508e+00
5.700000000000000000e+01,9.981197170159412657e-01,9.972961859047895228e-01,9.948958640627973971e-01,9.979132155752722388e-01,9.989289440303125156e-01,9.958044558748188058e-01,9.999451173541041848e-01,9.981408494144856647e-01,1.000320985532386908e+00,1.000505427604041264e+00,1.000647221314870050e+00
5.800000000000000000e+01,9.981988517020271567e-01,9.958072863260413188e-01,9.955983211033280211e-01,9.978738089180043680e-01,9.966318499788060503e-01,9.966795743656873263e-01,9.999642084727092817e-01,9.975999641245942851e-01,1.000320981827000688e+00,1.000505429311224104e+00,1.000647222110223833e+00
5.900000000000000000e+01,9.971083410395094049e-01,9.970701318903710808e-01,9.980034070520750200e-01,9.988896284644789292e-01,9.950999565828113624e-01,9.988537129097747602e-01,9.998084867675439691e-01,9.985341340622990725e-01,1.000320952020095300e+00,1.000505429135385649e+00,1.000647222609926557e+00
6.000000000000000000e+01,9.949174861730655239e-01,9.984668646887514543e-01,9.986693100777170873e-01,9.990369467714721452e-01,9.974799671941250168e-01,9.996451849630365594e-01,9.990918572730341785e-01,9.988654461660709805e-01,1.000320902072061591e+00,1.000505429693547610e+00,1.000647222216693999e+00
6.100000000000000000e+01,9.961253532332937644e-01,9.984202696905379870e-01,9.983990213439103423e-01,9.984025742781673651e-01,9.990739589549249011e-01,9.996725046381437219e-01,9.965098346422218700e-01,9.988988520266224302e-01,1.000320849017574121e+00,1.000505430288409103e+00,1.000647222161123118e+00
6.200000000000000000e+01,9.981497695376074786e-01,9.970440531106669058e-01,9.971450641365043888e-01,9.956180327572369260e-01,9.993646259522438458e-01,9.993284172989218561e-01,9.973689722711424066e-01,9.994952371777466871e-01,1.000320801153255834e+00,1.000505428817302089e+00,1.000647221050226632e+00
6.300000000000000000e+01,9.983708041472311168e-01,9.948639100264684565e-01,9.970142250420234165e-01,9.950298961834619371e-01,9.990994866347232550e-01,9.990531964439692825e-01,9.992258854324965744e-01,1.000113703808181986e+00,1.000320769836208212e+00,1.000505427877237175e+00,1.000647219482625250e+00
6.400000000000000000e+01,9.974375283305134676e-01,9.964775853131603300e-01,9.984163869251221346e-01,9.976095367044041096e-01,9.985336233859841704e-01,9.995412689250787741e-01,9.999031363364947467e-01,1.000253909603242564e+00,1.000320760760973871e+00,1.000505430439752486e+00,1.000647217211013018e+00
6.500000000000000000e+01,9.953603170972535885e-01,9.982522186185514013e-01,9.987678945851585777e-01,9.988813902903997954e-01,9.987737532846223676e-01,9.996946626337126496e-01,9.998555794694180543e-01,1.000243208927416250e+00,1.000320775981563326e+00,1.000505424978813673e+00,1.000647215459100625e+00
6.600000000000000000e+01,9.963455524208774117e-01,9.983783819043492436e-01,9.982070242100959945e-01,9.989540336268434295e-01,9.993775668572215665e-01,9.994635445922154249e-01,9.995083734431067235e-01,1.000183729357065676e+00,1.000320811666148391e+00,1.000505424575014013e+00,1.000647213531960400e+00
6.700000000000000000e+01,9.980906498072389388e-01,9.974621194547734770e-01,9.957365719409884131e-01,9.983174879628424758e-01,9.992732384400935253e-01,9.982779701094666169e-01,9.993451111793033581e-01,1.000015971831329509e+00,1.000320857582770451e+00,1.000505424065442295e+00,1.000647212084159410e+00
6.800000000000000000e+01,9.982132798074636604e-01,9.958409927092931602e-01,9.949188774224442255e-01,9.976759049907857335e-01,9.984160040777098066e-01,9.955717391006574379e-01,9.998708993953959734e-01,9.994147988577799513e-01,1.000320903512301296e+00,1.000505425108654034e+00,1.000647212555891397e+00
6.900000000000000000e+01,9.971688974121200033e-01,9.968623365201592090e-01,9.974215484012398658e-01,9.984837755450108876e-01,9.953329694475039346e-01,9.971814071134660340e-01,9.999792549257131569e-01,9.979106008804015104e-01,1.000320937915149422e+00,1.000505425124622150e+00,1.000647209212137900e+00
7.000000000000000000e+01,9.949350401060356175e-01,9.984015747499225268e-01,9.986068843078533819e-01,9.990703298716715475e-01,9.959324681742325325e-01,9.991002415628308375e-01,9.998834698357568218e-01,9.977293058975132967e-01,1.000320956402670491e+00,1.000505424930944409e+00,1.000647208896721096e+00
7.100000000000000000e+01,9.961458605649928799e-01,9.984708538106659148e-01,9.985669980560565318e-01,9.988065456285696309e-01,9.983688241843822198e-01,9.996810253499038845e-01,9.994842375869174012e-01,9.986435295351870911e-01,1.000320952898707594e+00,1.000505425366203349e+00,1.000647209916370572e+00
7.200000000000000000e+01,9.981565274849263369e-01,9.973703504477009485e-01,9.975765532557551163e-01,9.971427022338911206e-01,9.992876928130060010e-01,9.996423973948405095e-01,9.973943092927261000e-01,9.988627211897684877e-01,1.000320930723236135e+00,1.000505426843699697e+00,1.000647205817107865e+00
7.300000000000000000e+01,9.983684055354559161e-01,9.949713651737385200e-01,9.967769626041385056e-01,9.946154542509927365e-01,9.993138023351317845e-01,9.992566762013452841e-01,9.966532032602608560e-01,9.989556622916747619e-01,1.000320895462806225e+00,1.000505429018632819e+00,1.000647211230681011e+00
7.400000000000000000e+01,9.973840784696579309e-01,9.960541447304437357e-01,9.980294728612728594e-01,9.965178798913099101e-01,9.988168717449462664e-01,9.990731101694303451e-01,9.987056892156834786e-01,9.996337688313302605e-01,1.000320854870355269e+00,1.000505427034614314e+00,1.000647210890850403e+00
7.500000000000000000e+01,9.953464195604615483e-01,9.980969009004478920e-01,9.987742104528991582e-01,9.985532725153293265e-01,9.985077119544153446e-01,9.996031231370579029e-01,9.997920759860039475e-01,1.000163636736582262e+00,1.000320819439288744e+00,1.000505428533219110e+00,1.000647212031753108e+00
7.600000000000000000e+01,9.963710099300124856e-01,9.984159795339380139e-01,9.984850761464745261e-01,9.989986022678797317e-01,9.991428396768460285e-01,9.996814102397376667e-01,9.999128804607075871e-01,1.000256620530727947e+00,1.000320796933397816e+00,1.000505426653715002e+00,1.000647212986332191e+00
7.700000000000000000e+01,9.980996790839521404e-01,9.977265618737511943e-01,9.965303834215372136e-01,9.986959625797314777e-01,9.993895503311590600e-01,9.993987908239082563e-01,9.996385175356069519e-01,1.000236126703926143e+00,1.000320791838861689e+00,1.000505426837537959e+00,1.000647219684944966e+00
7.800000000000000000e+01,9.982125117547264725e-01,9.959745465605667203e-01,9.946217100128532662e-01,9.978006220983977048e-01,9.990614998188432905e-01,9.978368731490645516e-01,9.993094246361364785e-01,1.000161172171216251e+00,1.000320803228301747e+00,1.000505426281346644e+00,1.000647215471627716e+00
7.900000000000000000e+01,9.971630577328179923e-01,9.965553486563747398e-01,9.967678360109600844e-01,9.980033241133537958e-01,9.972234508243221773e-01,9.955792174793830496e-01,9.997202139529045573e-01,9.999419900972984498e-01,1.000320826764443227e+00,1.000505424909060137e+00,1.000647216467394740e+00
8.000000000000000000e+01,9.949580230623208399e-01,9.982847263010479200e-01,9.984753712868018605e-01,9.989735271813909856e-01,9.949767590498734826e-01,9.975468955368056445e-01,9.999800714833771975e-01,9.991515709342625451e-01,1.000320859189867573e+00,1.000505424469336768e+00,1.000647221225784200e+00
8.100000000000000000e+01,9.960675906947034086e-01,9.985155054354897253e-01,9.986441566961684613e-01,9.990010209182190737e-01,9.970895793349940917e-01,9.992894071030434811e-01,9.999245091948177899e-01,9.976388873084739428e-01,1.000320888853468260e+00,1.000505426247630059e+00,1.000647216909472670e+00
8.200000000000000000e+01,9.981348290575137172e-01,9.976421909007499034e-01,9.979411287598382030e-01,9.982404187231191939e-01,9.989541873788513326e-01,9.997030823516045439e-01,9.996608538141165123e-01,9.979460255999145213e-01,1.000320913479001206e+00,1.000505423297321395e+00,1.000647216784870341e+00
8.300000000000000000e+01,9.983745774441034060e-01,9.951411421002971380e-01,9.967693364536042155e-01,9.952993049267990777e-01,9.993613939626307952e-01,9.995859617840118228e-01,9.982416483041782751e-01,9.987566916388129767e-01,1.000320924998147065e+00,1.000505425008628935e+00,1.000647219843390445e+00
8.400000000000000000e+01,9.974981438669363598e-01,9.957674111692191854e-01,9.976056024387419674e-01,9.952558075496481527e-01,9.991695279220454973e-01,9.991895678426622185e-01,9.963142104213075223e-01,9.988534611838244537e-01,1.000320920115366663e+00,1.000505425886658362e+00,1.000647216089983305e+00
8.500000000000000000e+01,9.954152666739762845e-01,9.979460198871916710e-01,9.987202950969480408e-01,9.978797116045543536e-01,9.985843189017793442e-01,9.991244815905773180e-01,9.981604027023400771e-01,9.990627015352077089e-01,1.000320905043563746e+00,1.000505425682658434e+00,1.000647215271096790e+00
8.600000000000000000e+01,9.962245695024835035e-01,9.984291829896088100e-01,9.986330007710966239e-01,9.989260618040209927e-01,9.986784125438191717e-01,9.996526529782812087e-01,9.996122086056651312e-01,9.997996679109542040e-01,1.000320883221527790e+00,1.000505427202205810e+00,1.000647214717804712e+00
8.700000000000000000e+01,9.980544150658806624e-01,9.978844112209457329e-01,9.972530692255162643e-01,9.989220225868904457e-01,9.993510485395178389e-01,9.996621371268921141e-01,9.999325368316364093e-01,1.000208641841199064e+00,1.000320857423163012e+00,1.000505427766990696e+00,1.000647213620940335e+00
8.800000000000000000e+01,9.982277615962904527e-01,9.961438405559116527e-01,9.946695263872384896e-01,9.982064982800561426e-01,9.993150621085368224e-01,9.993190910676162941e-01,9.997593539592731782e-01,1.000256185087064376e+00,1.000320837226986725e+00,1.000505428224833349e+00,1.000647214064978918e+00
8.900000000000000000e+01,9.972684556326972816e-01,9.963542149491123601e-01,9.961149406193730016e-01,9.977019724545310719e-01,9.986359778955323785e-01,9.974211713462941553e-01,9.993743528915974839e-01,1.000225297954064674e+00,1.000320821679116845e+00,1.000505428750665615e+00,1.000647215849802762e+00
9.000000000000000000e+01,9.950141495541710013e-01,9.981777630948038826e-01,9.982540534126536080e-01,9.986146534373278039e-01,9.957168937710708656e-01,9.956749206072142977e-01,9.995171827980440238e-01,1.000133311181691242e+00,1.000320817834423837e+00,1.000505428019152765e+00,1.000647211912640611e+00
9.100000000000000000e+01,9.959900594200731261e-01,9.985342639085743599e-01,9.986751024359682427e-01,9.990713059004718843e-01,9.955971700331522900e-01,9.977964394531351200e-01,9.999570733979116222e-01,9.998443779087115013e-01,1.000320825345518250e+00,1.000505427415327109e+00,1.000647213038003525e+00
9.200000000000000000e+01,9.981162573748755262e-01,9.978326877940424389e-01,9.982395099730642096e-01,9.987226478867727852e-01,9.980898724860023385e-01,9.993719617384916321e-01,9.999589105494773866e-01,9.988454200952738837e-01,1.000320842292580670e+00,1.000505426731976621e+00,1.000647229387939374e+00
9.300000000000000000e+01,9.983792207295189014e-01,9.953713727076747286e-01,9.969440945689186373e-01,9.966580692960778087e-01,9.992338504986146841e-01,9.997097346386742966e-01,9.997976128354126857e-01,9.975052392832374215e-01,1.000320862745951001e+00,1.000505427419841054e+00,1.000647213111305556e+00
9.400000000000000000e+01,9.974650797502239152e-01,9.955117221462719268e-01,9.972205180851363426e-01,9.946562266347275250e-01,9.993437660008629431e-01,9.995532418837556055e-01,9.990187837973127927e-01,9.981567441647394290e-01,1.000320882935575861e+00,1.000505425009063476e+00,1.000647211416501481e+00
9.500000000000000000e+01,9.953860120785202881e-01,9.978020673334286883e-01,9.985745258838717442e-01,9.969865468997612945e-01,9.989403102155232084e-01,9.991485684460992278e-01,9.964386891065918350e-01,9.988181712108711308e-01,1.000320897370835738e+00,1.000505423412788808e+00,1.000647212330372682e+00
9.600000000000000000e+01,9.963283957926456491e-01,9.984319036462838692e-01,9.987315148991559033e-01,9.987209698111232381e-01,9.984893118133771894e-01,9.991844106210977516e-01,9.974642108195196366e-01,9.988510884705187332e-01,1.000320903152839280e+00,1.000505422117847321e+00,1.000647213563242932e+00
9.700000000000000000e+01,9.980829665696002717e-01,9.979960698473420155e-01,9.978894430776458213e-01,9.989948961172863129e-01,9.989961544493235479e-01,9.996818745905783343e-01,9.992855141080793091e-01,9.991750584934027124e-01,1.000320898463562314e+00,1.000505421432260400e+00,1.000647215357779007e+00
9.800000000000000000e+01,9.982160886408084632e-01,9.963029375683919442e-01,9.951056038709160667e-01,9.985766933117186106e-01,9.993979596697845080e-01,9.996391489050040491e-01,9.999079325072460778e-01,9.999222598297575759e-01,1.000320886556469668e+00,1.000505421044430188e+00,1.000647212570379807e+00
9.900000000000000000e+01,9.971807264237232404e-01,9.961854138311184714e-01,9.953932967755789729e-01,9.977163553742909308e-01,9.991644877351349985e-01,9.992136485780791499e-01,9.998462794161270262e-01,1.000231355466549621e+00,1.000320871141407109e+00,1.000505419253118200e+00,1.000647212016061216e+00
1.000000000000000000e+02,9.949533230477065615e-01,9.980584410951054419e-01,9.978608534484729731e-01,9.981305382576449725e-01,9.977480120258557239e-01,9.969477793317721437e-01,9.994876131943805087e-01,1.000253616509868548e+00,1.000320848821870001e+00,1.000505419643448413e+00,1.000647212684745213e+00
1.010000000000000000e+02,9.960747794149565904e-01,9.985478534990048782e-01,9.986620938404213721e-01,9.990114260103142296e-01,9.949770772944592778e-01,9.957912151323651262e-01,9.993607299670769217e-01,1.000213965380268410e+00,1.000320837715324540e+00,1.000505419847812494e+00,1.000647211445229834e+00
1.020000000000000000e+02,9.981255447694494798e-01,9.979681332687631024e-01,9.984287870266211895e-01,9.989625366553809283e-01,9.965851254649045199e-01,9.979885880175283219e-01,9.998931061092291017e-01,1.000102356569687378e+00,1.000320829168727998e+00,1.000505420894926889e+00,1.000647210068059456e+00
1.030000000000000000e+02,9.983780065870518916e-01,9.956075446249246230e-01,9.972437263374055449e-01,9.979480050073186170e-01,9.987035683782856665e-01,9.994289217724887653e-01,9.999761763782205604e-01,9.997487432039011690e-01,1.000320828880575386e+00,1.000505420416200941e+00,1.000647211967048866e+00
1.040000000000000000e+02,9.974717846892089401e-01,9.952805197539990045e-01,9.969321025191189012e-01,9.949542358813151521e-01,9.993389177002596213e-01,9.997114148312526982e-01,9.998688676773336281e-01,9.985446849586606666e-01,1.000320835885577520e+00,1.000505422914893972e+00,1.000647211672410331e+00
1.050000000000000000e+02,9.953889057714927491e-01,9.976056270524907843e-01,9.983436625324679792e-01,9.956107008368773048e-01,9.992475039476605980e-01,9.995322742648296011e-01,9.994072548761157027e-01,9.974886745513978914e-01,1.000320850093175284e+00,1.000505422554629265e+00,1.000647210311130575e+00
1.060000000000000000e+02,9.963131518737985415e-01,9.984253717734802303e-01,9.987732000128028975e-01,9.981006966137228043e-01,9.986775550567329462e-01,9.991257495207066519e-01,9.971690331218822090e-01,9.983028588507072421e-01,1.000320865848280949e+00,1.000505424186496350e+00,1.000647209460796327e+00
1.070000000000000000e+02,9.980871849124596240e-01,9.981214763024063297e-01,9.982619784501706173e-01,9.989605130426856272e-01,9.985841907259889183e-01,9.992284381370698521e-01,9.968185907977892279e-01,9.988485923803355204e-01,1.000320880007528279e+00,1.000505424940865584e+00,1.000647209883672062e+00
1.080000000000000000e+02,9.982147833815465665e-01,9.965170254771008596e-01,9.958863057530360496e-01,9.988785249303806513e-01,9.992817270453332457e-01,9.996922937722703129e-01,9.988505328744892164e-01,9.988601888646085891e-01,1.000320883450066978e+00,1.000505424974287738e+00,1.000647210264039577e+00
1.090000000000000000e+02,9.971861278219226188e-01,9.960253920075441414e-01,9.948342487888222063e-01,9.980862968307706584e-01,9.993591211612677938e-01,9.996181998090333254e-01,9.998317220067806099e-01,9.993145241976978399e-01,1.000320886527202857e+00,1.000505426629936467e+00,1.000647210649828311e+00
1.100000000000000000e+02,9.949525434563647464e-01,9.978986552022096612e-01,9.973066239473752370e-01,9.977482395417146543e-01,9.988841769881796617e-01,9.991021694286944532e-01,9.999000897403010901e-01,1.000030402747480451e+00,1.000320885996551112e+00,1.000505425419537353e+00,1.000647210146717869e+00
1.110000000000000000e+02,9.960742556025832251e-01,9.985513759316431148e-01,9.985918004986906737e-01,9.987385425212087497e-01,9.964279193153224856e-01,9.965533321457524796e-01,9.995999530897895502e-01,1.000245795349486100e+00,1.000320878837574590e+00,1.000505425189437858e+00,1.000647213408784486e+00
1.120000000000000000e+02,9.981067233459907095e-01,9.980857792805029050e-01,9.985767084103470692e-01,9.990628568485884209e-01,9.951714558667685839e-01,9.960486104762090731e-01,9.993096024959265966e-01,1.000249845682307237e+00,1.000320868493963733e+00,1.000505424433747681e+00,1.000647211182329244e+00
1.130000000000000000e+02,9.983847399047698357e-01,9.958127666224285690e-01,9.976030811083461680e-01,9.986223050758811226e-01,9.975764091783397847e-01,9.983570078777583845e-01,9.997661283747001360e-01,1.000200861763116844e+00,1.000320854868512965e+00,1.000505424066936877e+00,1.000647207862589427e+00
1.140000000000000000e+02,9.975340771473395485e-01,9.951352246840757809e-01,9.967709739327246243e-01,9.962578327383214694e-01,9.991067246891536247e-01,9.995368464510009376e-01,9.999815335546133888e-01,1.000069628068148031e+00,1.000320845638039247e+00,1.000505422928663846e+00,1.000647213052024531e+00
1.150000000000000000e+02,9.954374717069647271e-01,9.974327902498607568e-01,9.980065884893373207e-01,9.947504732604556255e-01,9.993634270071954928e-01,9.997065753736481541e-01,9.999138544701954290e-01,9.996199336488156284e-01,1.000320841231562508e+00,1.000505422857862037e+00,1.000647209449987418e+00
1.160000000000000000e+02,9.962182043845594359e-01,9.984106288783436423e-01,9.987721744549761249e-01,9.972136638315461932e-01,9.990598644807059392e-01,9.994461667303851105e-01,9.996142955357142368e-01,9.982532919719668829e-01,1.000320843913311997e+00,1.000505424908585184e+00,1.000647213546380421e+00
1.170000000000000000e+02,9.980524861409767468e-01,9.982047450659151666e-01,9.984933807365239389e-01,9.987931843354284078e-01,9.985124356970966897e-01,9.990762112432415298e-01,9.980401888015342227e-01,9.975539574327521031e-01,1.000320849018461411e+00,1.000505444153268142e+00,1.000647212358880545e+00
1.180000000000000000e+02,9.982314591367572598e-01,9.967460614552229314e-01,9.965886568031808723e-01,9.989844938045685518e-01,9.988306790879324382e-01,9.993519793826044495e-01,9.963808025885537711e-01,9.984724190705386304e-01,1.000320857901766169e+00,1.000505424540757637e+00,1.000647214616937175e+00
1.190000000000000000e+02,9.973324264434358932e-01,9.959119566098774134e-01,9.946141371061946179e-01,9.984856389201526294e-01,9.993872507885308565e-01,9.997035376353329283e-01,9.983417116034446481e-01,9.988635632377076412e-01,1.000320866887270732e+00,1.000505425097294898e+00,1.000647213189646889e+00
1.200000000000000000e+02,9.950348251367261421e-01,9.976695399553298094e-01,9.967180214003407146e-01,9.976812034931110684e-01,9.992589042783944775e-01,9.995729250953071521e-01,9.996907263194189097e-01,9.988901116030133309e-01,1.000320876401994852e+00,1.000505424738923566e+00,1.000647212450104906e+00
1.210000000000000000e+02,9.959141643598290461e-01,9.985417978943610384e-01,9.984615193335658612e-01,9.982891867268489650e-01,9.983371859015066629e-01,9.988757273098184397e-01,9.999297145875026827e-01,9.994626822154353274e-01,1.000320882142002654e+00,1.000505424162573487e+00,1.000647211660785407e+00
1.220000000000000000e+02,9.980578619505283688e-01,9.982321839422479970e-01,9.986486419557850658e-01,9.990529875872606880e-01,9.952722995220562030e-01,9.959840259432726217e-01,9.997191591861215310e-01,1.000097360613799724e+00,1.000320883120564552e+00,1.000505424076364225e+00,1.000647212996630619e+00
1.230000000000000000e+02,9.983929167023526396e-01,9.962620771240069395e-01,9.979403395464546689e-01,9.989018136901527400e-01,9.960408749603777423e-01,9.964810408355847526e-01,9.993425963785023125e-01,1.000253157538521620e+00,1.000320879616379166e+00,1.000505422923099630e+00,1.000647210984115576e+00
1.240000000000000000e+02,9.976312771995859974e-01,9.949533530976057971e-01,9.967674181911925224e-01,9.976719427498561554e-01,9.984145827742889612e-01,9.987048355860524973e-01,9.995893727657922945e-01,1.000244999376920685e+00,1.000320872129217831e+00,1.000505423106142100e+00,1.000647210627946704e+00
1.250000000000000000e+02,9.955109594722075794e-01,9.971402583178529122e-01,9.976292139841937967e-01,9.947571208300534096e-01,9.992888150139637160e-01,9.996169022185651398e-01,9.999700382821349320e-01,1.000187365126834704e+00,1.000320863219342105e+00,1.000505422958321677e+00,1.000647211829383210e+00
1.260000000000000000e+02,9.960381068508216140e-01,9.983765552903939300e-01,9.987241841017395760e-01,9.959466549403589442e-01,9.993130958708241751e-01,9.996890067971100358e-01,9.999475827473359724e-01,1.000025512627060964e+00,1.000320854632487988e+00,1.000505421692571062e+00,1.000647211537142311e+00
1.270000000000000000e+02,9.979529778673031926e-01,9.982804284393533845e-01,9.986347180067600693e-01,9.983049456163584079e-01,9.988157059527145165e-01,9.993719954760199586e-01,9.997497723321298047e-01,9.994735692114590231e-01,1.000320847927826273e+00,1.000505421313451659e+00,1.000647212640128236e+00
1.280000000000000000e+02,9.982579646014221320e-01,9.970305241040748889e-01,9.972928562896991034e-01,9.989812987632009644e-01,9.985093394365226471e-01,9.990530056052098207e-01,9.987768313329312697e-01,9.979908822535776824e-01,1.000320844434380296e+00,1.000505422363207053e+00,1.000647210277452848e+00


==> rho_freq_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,1.484375000000000000e-01,1.484375000000000000e-01,1.484375000000000000e-01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03,1.562500000000000000e-02
8.500000000000000000e+01,1.562500000000000000e-01,1.562500000000000000e-01,1.562500000000000000e-01,1.562500000000000000e-01,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.000000000000000000e+02,1.718750000000000000e-01,1.718750000000000000e-01,1.718750000000000000e-01,1.640625000000000000e-01,1.640625000000000000e-01,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.250000000000000000e+02,1.875000000000000000e-01,1.875000000000000000e-01,1.875000000000000000e-01,1.796875000000000000e-01,1.796875000000000000e-01,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.500000000000000000e+02,2.031250000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000000e+02,2.109375000000000000e-01,2.031250000000000000e-01,2.031250000000000000e-01,2.031250000000000000e-01,1.953125000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,0.000000000000000000e+00
2.000000000000000000e+02,2.187500000000000000e-01,2.109375000000000000e-01,2.109375000000000000e-01,2.031250000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,4.687500000000000000e-02


==> rho_freq_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,1.562500000000000000e-01,1.484375000000000000e-01,1.484375000000000000e-01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,9.375000000000000000e-02,6.250000000000000000e-02,4.843750000000000000e-01,4.921875000000000000e-01
8.500000000000000000e+01,1.640625000000000000e-01,1.640625000000000000e-01,1.640625000000000000e-01,1.640625000000000000e-01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,3.906250000000000000e-02,2.343750000000000000e-02,4.843750000000000000e-01,4.843750000000000000e-01
1.000000000000000000e+02,1.796875000000000000e-01,1.796875000000000000e-01,1.718750000000000000e-01,1.718750000000000000e-01,1.718750000000000000e-01,8.593750000000000000e-02,8.593750000000000000e-02,6.250000000000000000e-02,7.031250000000000000e-02,4.921875000000000000e-01,4.843750000000000000e-01
1.250000000000000000e+02,1.953125000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,1.875000000000000000e-01,1.875000000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,4.687500000000000000e-02,4.843750000000000000e-01,4.765625000000000000e-01
1.500000000000000000e+02,2.031250000000000000e-01,1.953125000000000000e-01,2.031250000000000000e-01,2.031250000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,4.765625000000000000e-01,4.765625000000000000e-01
1.750000000000000000e+02,2.109375000000000000e-01,2.187500000000000000e-01,2.109375000000000000e-01,2.109375000000000000e-01,2.031250000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,4.921875000000000000e-01
2.000000000000000000e+02,2.265625000000000000e-01,2.187500000000000000e-01,2.187500000000000000e-01,2.109375000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,7.812500000000000000e-02,3.125000000000000000e-02,7.812500000000000000e-03


==> rho_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,9.982078671455383301e-01,9.978264570236206055e-01,9.970713257789611816e-01,9.992979764938354492e-01,9.969714283943176270e-01,9.976850748062133789e-01,9.995960593223571777e-01,9.997544288635253906e-01,1.000278949737548828e+00,1.000505685806274414e+00,1.000631928443908691e+00
2.000000000000000000e+00,9.980022907257080078e-01,9.965103268623352051e-01,9.974228143692016602e-01,9.987570643424987793e-01,9.954086542129516602e-01,9.994671344757080078e-01,9.974791407585144043e-01,1.000097990036010742e+00,1.000277519226074219e+00,1.000498890876770020e+00,1.000632047653198242e+00
3.000000000000000000e+00,9.958131909370422363e-01,9.963226318359375000e-01,9.987484216690063477e-01,9.964994192123413086e-01,9.977105259895324707e-01,9.997252225875854492e-01,9.970396757125854492e-01,1.000246882438659668e+00,1.000270605087280273e+00,1.000502109527587891e+00,1.000628471374511719e+00
4.000000000000000000e+00,9.961656332015991211e-01,9.983119964599609375e-01,9.989518523216247559e-01,9.947752356529235840e-01,9.992849230766296387e-01,9.996854066848754883e-01,9.983414411544799805e-01,1.000349760055541992e+00,1.000274538993835449e+00,1.000498056411743164e+00,1.000622749328613281e+00
5.000000000000000000e+00,9.976925253868103027e-01,9.984353780746459961e-01,9.983438849449157715e-01,9.974722862243652344e-01,9.994623064994812012e-01,9.993928670883178711e-01,9.998170137405395508e-01,1.000388383865356445e+00,1.000271677970886230e+00,1.000516176223754883e+00,1.000625967979431152e+00
6.000000000000000000e+00,9.978893995285034180e-01,9.971185922622680664e-01,9.966397881507873535e-01,9.989320039749145508e-01,9.990355372428894043e-01,9.996998310089111328e-01,9.999769926071166992e-01,1.000121474266052246e+00,1.000270605087280273e+00,1.000507593154907227e+00,1.000635623931884766e+00
7.000000000000000000e+00,9.971767067909240723e-01,9.945916533470153809e-01,9.945265650749206543e-01,9.988790750503540039e-01,9.987828135490417480e-01,9.998738765716552734e-01,9.998015165328979492e-01,9.993221759796142578e-01,1.000273108482360840e+00,1.000503301620483398e+00,1.000613570213317871e+00
8.000000000000000000e+00,9.954357743263244629e-01,9.968501925468444824e-01,9.969478845596313477e-01,9.982247352600097656e-01,9.994257092475891113e-01,9.997534751892089844e-01,9.998121857643127441e-01,9.983218312263488770e-01,1.000274300575256348e+00,1.000508069992065430e+00,1.000629544258117676e+00
9.000000000000000000e+00,9.966027736663818359e-01,9.980216026306152344e-01,9.981381297111511230e-01,9.981126785278320312e-01,9.996069073677062988e-01,9.986290931701660156e-01,1.000121116638183594e+00,9.987251758575439453e-01,1.000273466110229492e+00,1.000501513481140137e+00,1.000626564025878906e+00
1.000000000000000000e+01,9.981805086135864258e-01,9.979349374771118164e-01,9.986267089843750000e-01,9.990663528442382812e-01,9.991288781166076660e-01,9.957616925239562988e-01,1.000088334083557129e+00,9.996470212936401367e-01,1.000271081924438477e+00,1.000516772270202637e+00,1.000633835792541504e+00
1.100000000000000000e+01,9.982750415802001953e-01,9.967818260192871094e-01,9.980475306510925293e-01,9.993051886558532715e-01,9.970697164535522461e-01,9.976413249969482422e-01,9.999673366546630859e-01,9.996436238288879395e-01,1.000275850296020508e+00,1.000511884689331055e+00,1.000621080398559570e+00
1.200000000000000000e+01,9.962278008460998535e-01,9.957679510116577148e-01,9.970405697822570801e-01,9.985052943229675293e-01,9.953837394714355469e-01,9.994328618049621582e-01,9.992839694023132324e-01,9.997721910476684570e-01,1.000277400016784668e+00,1.000495553016662598e+00,1.000623703002929688e+00
1.300000000000000000e+01,9.953240752220153809e-01,9.975578188896179199e-01,9.984151721000671387e-01,9.965654015541076660e-01,9.977969527244567871e-01,9.997389912605285645e-01,9.970031380653381348e-01,1.000048875808715820e+00,1.000274896621704102e+00,1.000514864921569824e+00,1.000629782676696777e+00
1.400000000000000000e+01,9.972300529479980469e-01,9.984169602394104004e-01,9.989197850227355957e-01,9.946795105934143066e-01,9.992989301681518555e-01,9.997090697288513184e-01,9.974519610404968262e-01,1.000251770019531250e+00,1.000274658203125000e+00,1.000510931015014648e+00,1.000622630119323730e+00
1.500000000000000000e+01,9.980146288871765137e-01,9.975651502609252930e-01,9.986212849617004395e-01,9.970133900642395020e-01,9.994171261787414551e-01,9.993876814842224121e-01,9.993870258331298828e-01,1.000315666198730469e+00,1.000271677970886230e+00,1.000488758087158203e+00,1.000605344772338867e+00
1.600000000000000000e+01,9.972525238990783691e-01,9.952902197837829590e-01,9.966949820518493652e-01,9.984844326972961426e-01,9.991186857223510742e-01,9.996225833892822266e-01,9.998570084571838379e-01,1.000417232513427734e+00,1.000269293785095215e+00,1.000519037246704102e+00,1.000629782676696777e+00
1.700000000000000000e+01,9.953435063362121582e-01,9.950646758079528809e-01,9.945282936096191406e-01,9.990570545196533203e-01,9.987729787826538086e-01,9.998908638954162598e-01,9.997205138206481934e-01,1.000275135040283203e+00,1.000274658203125000e+00,1.000516653060913086e+00,1.000625014305114746e+00
1.800000000000000000e+01,9.964225888252258301e-01,9.972241520881652832e-01,9.970688819885253906e-01,9.986937642097473145e-01,9.994501471519470215e-01,9.998322725296020508e-01,9.997677206993103027e-01,9.995369315147399902e-01,1.000278353691101074e+00,1.000516176223754883e+00,1.000621676445007324e+00
1.900000000000000000e+01,9.981955885887145996e-01,9.981093406677246094e-01,9.984320402145385742e-01,9.980676770210266113e-01,9.996287226676940918e-01,9.992790222167968750e-01,1.000012278556823730e+00,9.987254738807678223e-01,1.000274181365966797e+00,1.000506401062011719e+00,1.000622153282165527e+00
2.000000000000000000e+01,9.982985258102416992e-01,9.978188276290893555e-01,9.984494447708129883e-01,9.988818764686584473e-01,9.989382028579711914e-01,9.973416924476623535e-01,1.000143170356750488e+00,9.984607696533203125e-01,1.000273585319519043e+00,1.000497579574584961e+00,1.000622749328613281e+00
2.100000000000000000e+01,9.966979622840881348e-01,9.959328174591064453e-01,9.975138306617736816e-01,9.992622137069702148e-01,9.959605336189270020e-01,9.959365725517272949e-01,1.000086188316345215e+00,9.991426467895507812e-01,1.000272989273071289e+00,1.000498294830322266e+00,1.000620245933532715e+00
2.200000000000000000e+01,9.951701164245605469e-01,9.968144893646240234e-01,9.971780776977539062e-01,9.988969564437866211e-01,9.957515001296997070e-01,9.983970522880554199e-01,9.997913837432861328e-01,9.995951652526855469e-01,1.000271797180175781e+00,1.000500559806823730e+00,1.000630617141723633e+00
2.300000000000000000e+01,9.966658353805541992e-01,9.981963634490966797e-01,9.985900521278381348e-01,9.967714548110961914e-01,9.983734488487243652e-01,9.995868206024169922e-01,9.989026188850402832e-01,9.995484352111816406e-01,1.000267863273620605e+00,1.000503063201904297e+00,1.000623941421508789e+00
2.400000000000000000e+01,9.979172945022583008e-01,9.984946846961975098e-01,9.989708662033081055e-01,9.948540925979614258e-01,9.993813633918762207e-01,9.997820854187011719e-01,9.966457486152648926e-01,1.000000119209289551e+00,1.000274538993835449e+00,1.000499486923217773e+00,1.000622272491455078e+00
2.500000000000000000e+01,9.977889060974121094e-01,9.977722167968750000e-01,9.981042742729187012e-01,9.972212314605712891e-01,9.994217753410339355e-01,9.994689226150512695e-01,9.978292584419250488e-01,1.000275492668151855e+00,1.000274896621704102e+00,1.000502347946166992e+00,1.000625967979431152e+00
2.600000000000000000e+01,9.963398575782775879e-01,9.951783418655395508e-01,9.951806068420410156e-01,9.987245202064514160e-01,9.990113377571105957e-01,9.993863701820373535e-01,9.997306466102600098e-01,1.000264286994934082e+00,1.000269055366516113e+00,1.000506162643432617e+00,1.000626206398010254e+00
2.700000000000000000e+01,9.955419898033142090e-01,9.952719211578369141e-01,9.948042631149291992e-01,9.989978671073913574e-01,9.987843632698059082e-01,9.998243451118469238e-01,9.999690651893615723e-01,1.000332832336425781e+00,1.000272035598754883e+00,1.000497102737426758e+00,1.000628232955932617e+00
2.800000000000000000e+01,9.970695376396179199e-01,9.973208308219909668e-01,9.975379109382629395e-01,9.985960721969604492e-01,9.994074106216430664e-01,9.998810887336730957e-01,9.999894499778747559e-01,1.000391960144042969e+00,1.000275135040283203e+00,1.000496029853820801e+00,1.000632286071777344e+00
2.900000000000000000e+01,9.982483386993408203e-01,9.981046915054321289e-01,9.985964298248291016e-01,9.980670213699340820e-01,9.996724724769592285e-01,9.996364116668701172e-01,9.997606277465820312e-01,1.000062465667724609e+00,1.000275850296020508e+00,1.000513076782226562e+00,1.000630736351013184e+00
3.000000000000000000e+01,9.981252551078796387e-01,9.975923299789428711e-01,9.982554912567138672e-01,9.987954497337341309e-01,9.993073344230651855e-01,9.981135129928588867e-01,9.999272823333740234e-01,9.992145895957946777e-01,1.000270009040832520e+00,1.000512361526489258e+00,1.000625491142272949e+00
3.100000000000000000e+01,9.961813688278198242e-01,9.958308339118957520e-01,9.971446394920349121e-01,9.993219971656799316e-01,9.974996447563171387e-01,9.956273436546325684e-01,1.000169634819030762e+00,9.981458783149719238e-01,1.000271081924438477e+00,1.000508069992065430e+00,1.000628709793090820e+00
3.200000000000000000e+01,9.954160451889038086e-01,9.974323511123657227e-01,9.973000884056091309e-01,9.988369345664978027e-01,9.953123927116394043e-01,9.975727200508117676e-01,1.000113725662231445e+00,9.987453222274780273e-01,1.000272512435913086e+00,1.000504970550537109e+00,1.000632047653198242e+00
3.300000000000000000e+01,9.969225525856018066e-01,9.986940622329711914e-01,9.985182285308837891e-01,9.972571730613708496e-01,9.978365302085876465e-01,9.993507266044616699e-01,9.997628927230834961e-01,9.992328882217407227e-01,1.000274062156677246e+00,1.000497341156005859e+00,1.000641703605651855e+00
3.400000000000000000e+01,9.978897571563720703e-01,9.985767006874084473e-01,9.989662170410156250e-01,9.946936964988708496e-01,9.991723895072937012e-01,9.997093677520751953e-01,9.976322650909423828e-01,9.994100928306579590e-01,1.000277042388916016e+00,1.000487208366394043e+00,1.000633835792541504e+00
3.500000000000000000e+01,9.976114034652709961e-01,9.970234036445617676e-01,9.985148310661315918e-01,9.972392320632934570e-01,9.993863105773925781e-01,9.997396469116210938e-01,9.972056150436401367e-01,9.996415972709655762e-01,1.000277996063232422e+00,1.000487685203552246e+00,1.000635027885437012e+00
3.600000000000000000e+01,9.959059357643127441e-01,9.950795769691467285e-01,9.963261485099792480e-01,9.987873435020446777e-01,9.990698695182800293e-01,9.992992877960205078e-01,9.990668296813964844e-01,1.000134348869323730e+00,1.000283122062683105e+00,1.000499606132507324e+00,1.000632047653198242e+00
3.700000000000000000e+01,9.950823783874511719e-01,9.969226717948913574e-01,9.949390888214111328e-01,9.990036487579345703e-01,9.985986948013305664e-01,9.997041821479797363e-01,9.999274611473083496e-01,1.000226378440856934e+00,1.000273823738098145e+00,1.000508666038513184e+00,1.000634312629699707e+00
3.800000000000000000e+01,9.973016977310180664e-01,9.983231425285339355e-01,9.967930316925048828e-01,9.984320998191833496e-01,9.993556737899780273e-01,9.998458623886108398e-01,9.998438954353332520e-01,1.000307917594909668e+00,1.000267624855041504e+00,1.000492334365844727e+00,1.000626206398010254e+00
3.900000000000000000e+01,9.981183409690856934e-01,9.981058239936828613e-01,9.983685612678527832e-01,9.981372952461242676e-01,9.996056556701660156e-01,9.998277425765991211e-01,9.997320175170898438e-01,1.000385522842407227e+00,1.000274419784545898e+00,1.000496745109558105e+00,1.000619649887084961e+00
4.000000000000000000e+01,9.978471398353576660e-01,9.965406060218811035e-01,9.986099004745483398e-01,9.990271925926208496e-01,9.992195963859558105e-01,9.992236495018005371e-01,9.998867511749267578e-01,1.000309705734252930e+00,1.000275135040283203e+00,1.000492334365844727e+00,1.000620365142822266e+00
4.100000000000000000e+01,9.959164857864379883e-01,9.969375729560852051e-01,9.978706240653991699e-01,9.993554353713989258e-01,9.968695044517517090e-01,9.972200989723205566e-01,1.000181794166564941e+00,9.994041919708251953e-01,1.000274896621704102e+00,1.000492691993713379e+00,1.000629186630249023e+00
4.200000000000000000e+01,9.952947497367858887e-01,9.982815384864807129e-01,9.972047209739685059e-01,9.990423321723937988e-01,9.952096343040466309e-01,9.965059757232666016e-01,1.000110626220703125e+00,9.984715580940246582e-01,1.000272512435913086e+00,1.000490546226501465e+00,1.000622630119323730e+00
4.300000000000000000e+01,9.970611333847045898e-01,9.987488985061645508e-01,9.985020756721496582e-01,9.977626204490661621e-01,9.979664683341979980e-01,9.987697005271911621e-01,9.998474717140197754e-01,9.982708692550659180e-01,1.000270128250122070e+00,1.000489592552185059e+00,1.000634789466857910e+00
4.400000000000000000e+01,9.978737235069274902e-01,9.974015951156616211e-01,9.989897012710571289e-01,9.949814677238464355e-01,9.991351962089538574e-01,9.996630549430847168e-01,9.982361197471618652e-01,9.991049766540527344e-01,1.000277161598205566e+00,1.000499963760375977e+00,1.000635266304016113e+00
4.500000000000000000e+01,9.971694946289062500e-01,9.949748516082763672e-01,9.983605742454528809e-01,9.965647459030151367e-01,9.993890523910522461e-01,9.997901320457458496e-01,9.970645308494567871e-01,9.996352195739746094e-01,1.000276923179626465e+00,1.000495314598083496e+00,1.000620961189270020e+00
4.600000000000000000e+01,9.953734278678894043e-01,9.969159960746765137e-01,9.966251254081726074e-01,9.986615180969238281e-01,9.990177750587463379e-01,9.994482398033142090e-01,9.988012313842773438e-01,9.995834231376647949e-01,1.000275254249572754e+00,1.000498056411743164e+00,1.000628232955932617e+00
4.700000000000000000e+01,9.959627985954284668e-01,9.981185793876647949e-01,9.946202039718627930e-01,9.989964365959167480e-01,9.986923933029174805e-01,9.993318319320678711e-01,9.998637437820434570e-01,9.999144673347473145e-01,1.000281929969787598e+00,1.000489830970764160e+00,1.000632286071777344e+00
4.800000000000000000e+01,9.976410865783691406e-01,9.982835054397583008e-01,9.972680211067199707e-01,9.986609816551208496e-01,9.994404315948486328e-01,9.998103976249694824e-01,9.998841285705566406e-01,1.000229477882385254e+00,1.000274062156677246e+00,1.000494480133056641e+00,1.000633001327514648e+00
4.900000000000000000e+01,9.983301162719726562e-01,9.972251057624816895e-01,9.985119104385375977e-01,9.980974793434143066e-01,9.995636343955993652e-01,9.998683333396911621e-01,9.997184276580810547e-01,1.000221490859985352e+00,1.000276088714599609e+00,1.000503182411193848e+00,1.000636100769042969e+00
5.000000000000000000e+01,9.969494342803955078e-01,9.964214563369750977e-01,9.985848665237426758e-01,9.987093806266784668e-01,9.992367625236511230e-01,9.995581507682800293e-01,9.997825622558593750e-01,1.000354051589965820e+00,1.000274777412414551e+00,1.000491499900817871e+00,1.000619769096374512e+00
5.100000000000000000e+01,9.951899647712707520e-01,9.975787401199340820e-01,9.975844025611877441e-01,9.993242621421813965e-01,9.978733658790588379e-01,9.970101118087768555e-01,1.000127315521240234e+00,1.000354290008544922e+00,1.000278234481811523e+00,1.000490546226501465e+00,1.000638365745544434e+00
5.200000000000000000e+01,9.969746470451354980e-01,9.987038969993591309e-01,9.972060918807983398e-01,9.988961219787597656e-01,9.948825836181640625e-01,9.959624409675598145e-01,1.000094294548034668e+00,9.998659491539001465e-01,1.000275254249572754e+00,1.000504374504089355e+00,1.000623583793640137e+00
5.300000000000000000e+01,9.979017376899719238e-01,9.984553456306457520e-01,9.982262849807739258e-01,9.977478384971618652e-01,9.972243309020996094e-01,9.983404874801635742e-01,1.000046849250793457e+00,9.985119104385375977e-01,1.000273466110229492e+00,1.000510334968566895e+00,1.000622272491455078e+00
5.400000000000000000e+01,9.973070621490478516e-01,9.968584179878234863e-01,9.990294575691223145e-01,9.947354197502136230e-01,9.991035461425781250e-01,9.995680451393127441e-01,9.993609786033630371e-01,9.982569217681884766e-01,1.000273942947387695e+00,1.000506281852722168e+00,1.000637531280517578e+00
5.500000000000000000e+01,9.951692819595336914e-01,9.949785470962524414e-01,9.989084601402282715e-01,9.966472983360290527e-01,9.994103312492370605e-01,9.997516274452209473e-01,9.971000552177429199e-01,9.991291761398315430e-01,1.000271081924438477e+00,1.000498294830322266e+00,1.000628709793090820e+00
5.600000000000000000e+01,9.964027404785156250e-01,9.969757795333862305e-01,9.967893958091735840e-01,9.985499978065490723e-01,9.991078972816467285e-01,9.994961619377136230e-01,9.974165558815002441e-01,9.995647668838500977e-01,1.000270009040832520e+00,1.000494956970214844e+00,1.000629901885986328e+00
5.700000000000000000e+01,9.980663657188415527e-01,9.980500340461730957e-01,9.947329759597778320e-01,9.990653991699218750e-01,9.985871911048889160e-01,9.993247389793395996e-01,9.994083642959594727e-01,9.994817376136779785e-01,1.000277400016784668e+00,1.000503420829772949e+00,1.000637173652648926e+00
5.800000000000000000e+01,9.981934428215026855e-01,9.983370900154113770e-01,9.967908859252929688e-01,9.987571239471435547e-01,9.993658065795898438e-01,9.997502565383911133e-01,9.999684691429138184e-01,9.996696710586547852e-01,1.000274062156677246e+00,1.000502705574035645e+00,1.000637054443359375e+00
5.900000000000000000e+01,9.972097277641296387e-01,9.976174235343933105e-01,9.982848763465881348e-01,9.981601238250732422e-01,9.996596574783325195e-01,9.998848438262939453e-01,9.998137950897216797e-01,9.999938011169433594e-01,1.000277042388916016e+00,1.000507354736328125e+00,1.000635504722595215e+00
6.000000000000000000e+01,9.956035017967224121e-01,9.963374137878417969e-01,9.986785054206848145e-01,9.982687830924987793e-01,9.990922212600708008e-01,9.997394680976867676e-01,9.997253417968750000e-01,1.000218033790588379e+00,1.000270843505859375e+00,1.000504136085510254e+00,1.000627398490905762e+00
6.100000000000000000e+01,9.951902031898498535e-01,9.978541135787963867e-01,9.979478716850280762e-01,9.991653561592102051e-01,9.969530701637268066e-01,9.986318945884704590e-01,9.998735189437866211e-01,1.000251650810241699e+00,1.000272631645202637e+00,1.000495553016662598e+00,1.000631451606750488e+00
6.200000000000000000e+01,9.968962073326110840e-01,9.987180233001708984e-01,9.971784949302673340e-01,9.992921948432922363e-01,9.954979419708251953e-01,9.966373443603515625e-01,1.000223636627197266e+00,1.000395655632019043e+00,1.000276803970336914e+00,1.000490665435791016e+00,1.000628352165222168e+00
6.300000000000000000e+01,9.978517889976501465e-01,9.982224702835083008e-01,9.981819987297058105e-01,9.984868168830871582e-01,9.979211688041687012e-01,9.957898855209350586e-01,1.000092506408691406e+00,1.000250697135925293e+00,1.000276446342468262e+00,1.000495314598083496e+00,1.000630736351013184e+00
6.400000000000000000e+01,9.975028038024902344e-01,9.965593814849853516e-01,9.989535212516784668e-01,9.966265559196472168e-01,9.992129802703857422e-01,9.985057115554809570e-01,9.999156594276428223e-01,9.995778799057006836e-01,1.000274538993835449e+00,1.000499367713928223e+00,1.000634551048278809e+00
6.500000000000000000e+01,9.961640238761901855e-01,9.952079653739929199e-01,9.987819790840148926e-01,9.957960844039916992e-01,9.993324279785156250e-01,9.996662735939025879e-01,9.975057244300842285e-01,9.985278248786926270e-01,1.000237226486206055e+00,1.000484466552734375e+00,1.000626683235168457e+00
6.600000000000000000e+01,9.947165846824645996e-01,9.972345232963562012e-01,9.971417784690856934e-01,9.979571104049682617e-01,9.988538622856140137e-01,9.997792840003967285e-01,9.970266222953796387e-01,9.981507062911987305e-01,1.000241518020629883e+00,1.000480413436889648e+00,1.000629782676696777e+00
6.700000000000000000e+01,9.966499805450439453e-01,9.982618093490600586e-01,9.949154257774353027e-01,9.989647865295410156e-01,9.987235665321350098e-01,9.994266629219055176e-01,9.988405704498291016e-01,9.989926815032958984e-01,1.000238656997680664e+00,1.000496864318847656e+00,1.000628352165222168e+00
6.800000000000000000e+01,9.979998469352722168e-01,9.980875849723815918e-01,9.966264963150024414e-01,9.989098906517028809e-01,9.993818402290344238e-01,9.993808865547180176e-01,9.999147653579711914e-01,9.995868802070617676e-01,1.000243663787841797e+00,1.000495791435241699e+00,1.000615358352661133e+00
6.900000000000000000e+01,9.977416992187500000e-01,9.966222047805786133e-01,9.982193708419799805e-01,9.981601238250732422e-01,9.995837211608886719e-01,9.998131394386291504e-01,9.998967647552490234e-01,9.995604753494262695e-01,1.000240325927734375e+00,1.000492691993713379e+00,1.000630617141723633e+00
7.000000000000000000e+01,9.956552982330322266e-01,9.967368245124816895e-01,9.986660480499267578e-01,9.982860088348388672e-01,9.991926550865173340e-01,9.998515844345092773e-01,9.997370243072509766e-01,9.997527003288269043e-01,1.000240921974182129e+00,1.000503182411193848e+00,1.000629425048828125e+00
7.100000000000000000e+01,9.952688813209533691e-01,9.982103109359741211e-01,9.982476830482482910e-01,9.990653991699218750e-01,9.975296854972839355e-01,9.994081258773803711e-01,9.997927546501159668e-01,1.000055432319641113e+00,1.000243186950683594e+00,1.000504851341247559e+00,1.000613570213317871e+00
7.200000000000000000e+01,9.968950152397155762e-01,9.985907673835754395e-01,9.971119761466979980e-01,9.993175864219665527e-01,9.948977828025817871e-01,9.977103471755981445e-01,1.000141382217407227e+00,1.000225186347961426e+00,1.000241041183471680e+00,1.000490069389343262e+00,1.000623464584350586e+00
7.300000000000000000e+01,9.976863861083984375e-01,9.976840615272521973e-01,9.974614977836608887e-01,9.984013438224792480e-01,9.967718124389648438e-01,9.957780241966247559e-01,1.000087261199951172e+00,1.000340461730957031e+00,1.000239968299865723e+00,1.000492811203002930e+00,1.000626802444458008e+00
7.400000000000000000e+01,9.973179697990417480e-01,9.951626658439636230e-01,9.987170696258544922e-01,9.952725768089294434e-01,9.988231062889099121e-01,9.972494840621948242e-01,9.999928474426269531e-01,1.000369310379028320e+00,1.000240445137023926e+00,1.000487208366394043e+00,1.000629067420959473e+00
7.500000000000000000e+01,9.951133728027343750e-01,9.955759048461914062e-01,9.990110993385314941e-01,9.954521656036376953e-01,9.993397593498229980e-01,9.993157982826232910e-01,9.991768598556518555e-01,1.000209569931030273e+00,1.000241875648498535e+00,1.000495076179504395e+00,1.000624656677246094e+00
7.600000000000000000e+01,9.958618879318237305e-01,9.976041316986083984e-01,9.981494545936584473e-01,9.978457093238830566e-01,9.993144273757934570e-01,9.997003078460693359e-01,9.967237114906311035e-01,9.990118145942687988e-01,1.000237941741943359e+00,1.000492215156555176e+00,1.000625252723693848e+00
7.700000000000000000e+01,9.977670311927795410e-01,9.982864260673522949e-01,9.956113100051879883e-01,9.990100860595703125e-01,9.988381862640380859e-01,9.995638132095336914e-01,9.975199699401855469e-01,9.980630874633789062e-01,1.000240921974182129e+00,1.000493288040161133e+00,1.000617504119873047e+00
7.800000000000000000e+01,9.980075955390930176e-01,9.978219866752624512e-01,9.944964051246643066e-01,9.988289475440979004e-01,9.986623525619506836e-01,9.993330836296081543e-01,9.995291829109191895e-01,9.985713362693786621e-01,1.000241756439208984e+00,1.000483751296997070e+00,1.000620365142822266e+00
7.900000000000000000e+01,9.963043332099914551e-01,9.964004755020141602e-01,9.972293376922607422e-01,9.981639981269836426e-01,9.994226098060607910e-01,9.997369647026062012e-01,1.000025153160095215e+00,9.992482662200927734e-01,1.000239014625549316e+00,1.000486254692077637e+00,1.000625014305114746e+00
8.000000000000000000e+01,9.950731992721557617e-01,9.966642856597900391e-01,9.984845519065856934e-01,9.981824755668640137e-01,9.994736909866333008e-01,9.998716115951538086e-01,1.000032186508178711e+00,9.995233416557312012e-01,1.000239014625549316e+00,1.000494360923767090e+00,1.000628471374511719e+00
8.100000000000000000e+01,9.966254234313964844e-01,9.983979463577270508e-01,9.984446763992309570e-01,9.991554021835327148e-01,9.985684156417846680e-01,9.998074769973754883e-01,9.997344613075256348e-01,9.996396899223327637e-01,1.000240445137023926e+00,1.000485897064208984e+00,1.000625252723693848e+00
8.200000000000000000e+01,9.976850748062133789e-01,9.986385703086853027e-01,9.976581335067749023e-01,9.993022084236145020e-01,9.961708188056945801e-01,9.990624189376831055e-01,9.999211430549621582e-01,1.000106215476989746e+00,1.000238299369812012e+00,1.000495314598083496e+00,1.000630974769592285e+00
8.300000000000000000e+01,9.972479343414306641e-01,9.974608421325683594e-01,9.971056580543518066e-01,9.985750913619995117e-01,9.957056045532226562e-01,9.967842698097229004e-01,1.000215768814086914e+00,1.000245571136474609e+00,1.000245571136474609e+00,1.000492572784423828e+00,1.000621080398559570e+00
8.400000000000000000e+01,9.956215023994445801e-01,9.951547384262084961e-01,9.983075857162475586e-01,9.969375133514404297e-01,9.984461069107055664e-01,9.966246485710144043e-01,1.000079870223999023e+00,1.000298500061035156e+00,1.000240445137023926e+00,1.000495910644531250e+00,1.000630736351013184e+00
8.500000000000000000e+01,9.950700402259826660e-01,9.964513778686523438e-01,9.990028142929077148e-01,9.946541190147399902e-01,9.993079900741577148e-01,9.990089535713195801e-01,9.999175071716308594e-01,1.000351548194885254e+00,1.000240325927734375e+00,1.000497102737426758e+00,1.000630259513854980e+00
8.600000000000000000e+01,9.973723292350769043e-01,9.980462789535522461e-01,9.985830187797546387e-01,9.972722530364990234e-01,9.993122220039367676e-01,9.996989965438842773e-01,9.987625479698181152e-01,1.000073671340942383e+00,1.000242471694946289e+00,1.000494956970214844e+00,1.000628590583801270e+00
8.700000000000000000e+01,9.980540871620178223e-01,9.982028603553771973e-01,9.972500801086425781e-01,9.988757967948913574e-01,9.987593293190002441e-01,9.997432231903076172e-01,9.966441988945007324e-01,9.990777969360351562e-01,1.000241279602050781e+00,1.000492572784423828e+00,1.000630497932434082e+00
8.800000000000000000e+01,9.976243972778320312e-01,9.973601698875427246e-01,9.947628378868103027e-01,9.989889860153198242e-01,9.988454580307006836e-01,9.993402957916259766e-01,9.978956580162048340e-01,9.983315467834472656e-01,1.000242352485656738e+00,1.000486850738525391e+00,1.000622630119323730e+00
8.900000000000000000e+01,9.953577518463134766e-01,9.961549639701843262e-01,9.959778189659118652e-01,9.985294342041015625e-01,9.994807839393615723e-01,9.995836615562438965e-01,9.996445775032043457e-01,9.985805749893188477e-01,1.000241875648498535e+00,1.000488638877868652e+00,1.000624418258666992e+00
9.000000000000000000e+01,9.954373240470886230e-01,9.970995187759399414e-01,9.979919195175170898e-01,9.980100393295288086e-01,9.994545578956604004e-01,9.998954534530639648e-01,9.999928474426269531e-01,9.994197487831115723e-01,1.000240564346313477e+00,1.000497817993164062e+00,1.000623941421508789e+00
9.100000000000000000e+01,9.970119595527648926e-01,9.985514283180236816e-01,9.986677765846252441e-01,9.989947080612182617e-01,9.986806511878967285e-01,9.998314380645751953e-01,9.998649358749389648e-01,9.995534420013427734e-01,1.000241756439208984e+00,1.000503897666931152e+00,1.000628232955932617e+00
9.200000000000000000e+01,9.976910948753356934e-01,9.986662268638610840e-01,9.981375932693481445e-01,9.993261694908142090e-01,9.964733123779296875e-01,9.991430044174194336e-01,9.998018741607666016e-01,9.995134472846984863e-01,1.000240683555603027e+00,1.000491976737976074e+00,1.000636458396911621e+00
9.300000000000000000e+01,9.971807599067687988e-01,9.967374205589294434e-01,9.970629811286926270e-01,9.989073276519775391e-01,9.950205683708190918e-01,9.969061613082885742e-01,1.000059247016906738e+00,9.999273419380187988e-01,1.000239491462707520e+00,1.000491023063659668e+00,1.000630497932434082e+00
9.400000000000000000e+01,9.951786994934082031e-01,9.949552416801452637e-01,9.980466365814208984e-01,9.971196651458740234e-01,9.976646304130554199e-01,9.961814284324645996e-01,1.000100016593933105e+00,1.000247597694396973e+00,1.000240564346313477e+00,1.000486254692077637e+00,1.000630736351013184e+00
9.500000000000000000e+01,9.954203367233276367e-01,9.970496296882629395e-01,9.989324808120727539e-01,9.945945143699645996e-01,9.990368485450744629e-01,9.982580542564392090e-01,1.000083565711975098e+00,1.000274538993835449e+00,1.000240445137023926e+00,1.000492215156555176e+00,1.000627994537353516e+00
9.600000000000000000e+01,9.976090192794799805e-01,9.982525706291198730e-01,9.988525509834289551e-01,9.968915581703186035e-01,9.993787407875061035e-01,9.994912743568420410e-01,9.997912645339965820e-01,1.000387310981750488e+00,1.000238895416259766e+00,1.000501751899719238e+00,1.000627040863037109e+00
9.700000000000000000e+01,9.982135295867919922e-01,9.980050921440124512e-01,9.975492358207702637e-01,9.984683990478515625e-01,9.990292787551879883e-01,9.996569156646728516e-01,9.985113143920898438e-01,1.000255584716796875e+00,1.000267624855041504e+00,1.000494599342346191e+00,1.000622510910034180e+00
9.800000000000000000e+01,9.978423118591308594e-01,9.967046380043029785e-01,9.950447678565979004e-01,9.988852739334106445e-01,9.986119866371154785e-01,9.995706081390380859e-01,9.969242215156555176e-01,9.996630549430847168e-01,1.000275373458862305e+00,1.000493645668029785e+00,1.000619649887084961e+00
9.900000000000000000e+01,9.958590269088745117e-01,9.964993000030517578e-01,9.970868825912475586e-01,9.979605078697204590e-01,9.993348121643066406e-01,9.992039203643798828e-01,9.987275004386901855e-01,9.987649321556091309e-01,1.000274419784545898e+00,1.000494003295898438e+00,1.000630736351013184e+00
1.000000000000000000e+02,9.952768087387084961e-01,9.981818199157714844e-01,9.986163377761840820e-01,9.981769323348999023e-01,9.994987249374389648e-01,9.997414350509643555e-01,9.996691346168518066e-01,9.983686804771423340e-01,1.000270962715148926e+00,1.000491499900817871e+00,1.000632047653198242e+00
1.010000000000000000e+02,9.971055388450622559e-01,9.984894394874572754e-01,9.986553192138671875e-01,9.991158843040466309e-01,9.990751147270202637e-01,9.998379349708557129e-01,9.998137950897216797e-01,9.991376996040344238e-01,1.000272274017333984e+00,1.000490546226501465e+00,1.000625491142272949e+00
1.020000000000000000e+02,9.979485869407653809e-01,9.974613189697265625e-01,9.978884458541870117e-01,9.992089271545410156e-01,9.970382452011108398e-01,9.994164705276489258e-01,9.997848868370056152e-01,9.993907213211059570e-01,1.000274300575256348e+00,1.000486969947814941e+00,1.000630736351013184e+00
1.030000000000000000e+02,9.972317814826965332e-01,9.951852560043334961e-01,9.974129199981689453e-01,9.983341693878173828e-01,9.947965741157531738e-01,9.975128173828125000e-01,9.998002052307128906e-01,9.995048642158508301e-01,1.000273346900939941e+00,1.000489592552185059e+00,1.000623941421508789e+00
1.040000000000000000e+02,9.954938292503356934e-01,9.954780340194702148e-01,9.984965324401855469e-01,9.948712587356567383e-01,9.970058202743530273e-01,9.954321980476379395e-01,1.000086665153503418e+00,9.999439716339111328e-01,1.000276207923889160e+00,1.000499844551086426e+00,1.000632762908935547e+00
1.050000000000000000e+02,9.958909749984741211e-01,9.975555539131164551e-01,9.991022944450378418e-01,9.961999654769897461e-01,9.990230798721313477e-01,9.976592063903808594e-01,1.000079870223999023e+00,1.000215530395507812e+00,1.000271201133728027e+00,1.000493049621582031e+00,1.000628352165222168e+00
1.060000000000000000e+02,9.978806972503662109e-01,9.981769323348999023e-01,9.986017942428588867e-01,9.978688359260559082e-01,9.993327856063842773e-01,9.994182586669921875e-01,9.999652504920959473e-01,1.000285387039184570e+00,1.000268936157226562e+00,1.000483751296997070e+00,1.000633358955383301e+00
1.070000000000000000e+02,9.984216690063476562e-01,9.974556565284729004e-01,9.966647624969482422e-01,9.989585280418395996e-01,9.991984963417053223e-01,9.996745586395263672e-01,9.993050694465637207e-01,1.000411510467529297e+00,1.000270605087280273e+00,1.000492215156555176e+00,1.000623583793640137e+00
1.080000000000000000e+02,9.972798824310302734e-01,9.959251284599304199e-01,9.948270320892333984e-01,9.987636804580688477e-01,9.985749721527099609e-01,9.996666312217712402e-01,9.970636367797851562e-01,1.000311970710754395e+00,1.000269532203674316e+00,1.000490427017211914e+00,1.000626921653747559e+00
1.090000000000000000e+02,9.952151179313659668e-01,9.974608421325683594e-01,9.973339438438415527e-01,9.978968501091003418e-01,9.992889165878295898e-01,9.992879629135131836e-01,9.976928830146789551e-01,9.998325109481811523e-01,1.000272274017333984e+00,1.000498890876770020e+00,1.000633001327514648e+00
1.100000000000000000e+02,9.965084195137023926e-01,9.985485076904296875e-01,9.986540675163269043e-01,9.980312585830688477e-01,9.995801448822021484e-01,9.995333552360534668e-01,9.994631409645080566e-01,9.989003539085388184e-01,1.000272274017333984e+00,1.000500559806823730e+00,1.000618457794189453e+00
1.110000000000000000e+02,9.978320002555847168e-01,9.985760450363159180e-01,9.985114336013793945e-01,9.990640282630920410e-01,9.992681741714477539e-01,9.997963309288024902e-01,9.999045133590698242e-01,9.983322024345397949e-01,1.000269532203674316e+00,1.000499367713928223e+00,1.000633478164672852e+00
1.120000000000000000e+02,9.977980256080627441e-01,9.970785975456237793e-01,9.973643422126770020e-01,9.992322325706481934e-01,9.976893067359924316e-01,9.997805953025817871e-01,9.996799230575561523e-01,9.987132549285888672e-01,1.000271797180175781e+00,1.000498652458190918e+00,1.000628471374511719e+00
1.130000000000000000e+02,9.967986941337585449e-01,9.947510957717895508e-01,9.977200627326965332e-01,9.981508851051330566e-01,9.948462247848510742e-01,9.991176724433898926e-01,9.997807741165161133e-01,9.993920326232910156e-01,1.000271320343017578e+00,1.000493288040161133e+00,1.000620365142822266e+00
1.140000000000000000e+02,9.951932430267333984e-01,9.962909817695617676e-01,9.987291097640991211e-01,9.950844645500183105e-01,9.967787861824035645e-01,9.964339733123779297e-01,1.000101327896118164e+00,9.995038509368896484e-01,1.000272870063781738e+00,1.000491023063659668e+00,1.000625610351562500e+00
1.150000000000000000e+02,9.965822100639343262e-01,9.979623556137084961e-01,9.990868568420410156e-01,9.955360293388366699e-01,9.989439845085144043e-01,9.958808422088623047e-01,1.000106096267700195e+00,9.998588562011718750e-01,1.000267028808593750e+00,1.000487565994262695e+00,1.000625014305114746e+00
1.160000000000000000e+02,9.980891942977905273e-01,9.981581568717956543e-01,9.982223510742187500e-01,9.979616999626159668e-01,9.993447661399841309e-01,9.982876777648925781e-01,1.000121593475341797e+00,1.000224590301513672e+00,1.000270724296569824e+00,1.000497579574584961e+00,1.000616908073425293e+00
1.170000000000000000e+02,9.983994960784912109e-01,9.974917769432067871e-01,9.956037402153015137e-01,9.989131093025207520e-01,9.991187453269958496e-01,9.995244741439819336e-01,9.998456239700317383e-01,1.000241994857788086e+00,1.000268459320068359e+00,1.000499844551086426e+00,1.000634789466857910e+00
1.180000000000000000e+02,9.967637062072753906e-01,9.961016774177551270e-01,9.953671097755432129e-01,9.988014101982116699e-01,9.985192418098449707e-01,9.997128248214721680e-01,9.982185959815979004e-01,1.000358104705810547e+00,1.000269532203674316e+00,1.000498652458190918e+00,1.000634789466857910e+00
1.190000000000000000e+02,9.952219128608703613e-01,9.968473911285400391e-01,9.979800581932067871e-01,9.979162812232971191e-01,9.992315173149108887e-01,9.995087981224060059e-01,9.968500733375549316e-01,1.000314116477966309e+00,1.000274538993835449e+00,1.000489115715026855e+00,1.000624656677246094e+00
1.200000000000000000e+02,9.966983795166015625e-01,9.984813928604125977e-01,9.987693428993225098e-01,9.980102181434631348e-01,9.996020197868347168e-01,9.991806149482727051e-01,9.989176392555236816e-01,9.997786879539489746e-01,1.000271081924438477e+00,1.000497817993164062e+00,1.000623703002929688e+00
1.210000000000000000e+02,9.978057146072387695e-01,9.985355138778686523e-01,9.982554912567138672e-01,9.990209341049194336e-01,9.992228746414184570e-01,9.996708035469055176e-01,1.000015258789062500e+00,9.984886050224304199e-01,1.000272989273071289e+00,1.000489115715026855e+00,1.000625133514404297e+00
1.220000000000000000e+02,9.978476762771606445e-01,9.971694946289062500e-01,9.974117875099182129e-01,9.990783333778381348e-01,9.970268011093139648e-01,9.998787045478820801e-01,9.999964237213134766e-01,9.983754754066467285e-01,1.000273823738098145e+00,1.000482201576232910e+00,1.000630497932434082e+00
1.230000000000000000e+02,9.969683289527893066e-01,9.950687289237976074e-01,9.980871677398681641e-01,9.980537295341491699e-01,9.949264526367187500e-01,9.996994733810424805e-01,9.997556805610656738e-01,9.991793036460876465e-01,1.000274419784545898e+00,1.000489473342895508e+00,1.000628471374511719e+00
1.240000000000000000e+02,9.953017234802246094e-01,9.954715371131896973e-01,9.990405440330505371e-01,9.958168268203735352e-01,9.973441362380981445e-01,9.983441829681396484e-01,9.998248219490051270e-01,9.997911453247070312e-01,1.000269055366516113e+00,1.000493049621582031e+00,1.000626921653747559e+00
1.250000000000000000e+02,9.963126778602600098e-01,9.975461959838867188e-01,9.986727237701416016e-01,9.949268698692321777e-01,9.990048408508300781e-01,9.954831600189208984e-01,1.000154972076416016e+00,9.997080564498901367e-01,1.000269293785095215e+00,1.000506997108459473e+00,1.000620603561401367e+00
1.260000000000000000e+02,9.981520175933837891e-01,9.981883168220520020e-01,9.972137808799743652e-01,9.974705576896667480e-01,9.993662834167480469e-01,9.972525238990783691e-01,1.000119686126708984e+00,1.000088930130004883e+00,1.000267267227172852e+00,1.000494956970214844e+00,1.000627279281616211e+00
1.270000000000000000e+02,9.980942010879516602e-01,9.972909688949584961e-01,9.950172901153564453e-01,9.987232089042663574e-01,9.990784525871276855e-01,9.991558194160461426e-01,1.000047564506530762e+00,1.000279664993286133e+00,1.000272035598754883e+00,1.000484585762023926e+00,1.000627756118774414e+00
1.280000000000000000e+02,9.959877729415893555e-01,9.960971474647521973e-01,9.970411062240600586e-01,9.988635182380676270e-01,9.985640645027160645e-01,9.996632337570190430e-01,9.990762472152709961e-01,1.000299334526062012e+00,1.000271677970886230e+00,1.000507116317749023e+00,1.000626087188720703e+00


==> rho_vals.csv <==
t,val
1.000000000000000000e+00,9.986701222306688663e-01
2.000000000000000000e+00,9.991804285652361450e-01
3.000000000000000000e+00,9.989441112714301241e-01
4.000000000000000000e+00,9.976458973349430215e-01
5.000000000000000000e+00,9.954071271914431973e-01
6.000000000000000000e+00,9.962942997998026629e-01
7.000000000000000000e+00,9.983498290438953537e-01
8.000000000000000000e+00,9.990739347470597442e-01
9.000000000000000000e+00,9.989306775990552945e-01
1.000000000000000000e+01,9.981868979145679388e-01
1.100000000000000000e+01,9.979422855403183856e-01
1.200000000000000000e+01,9.987429737573250144e-01
1.300000000000000000e+01,9.991823963693424737e-01
1.400000000000000000e+01,9.989046752735567525e-01
1.500000000000000000e+01,9.974969440893508565e-01
1.600000000000000000e+01,9.953413903441367117e-01
1.700000000000000000e+01,9.964393040028959314e-01
1.800000000000000000e+01,9.984055552295519886e-01
1.900000000000000000e+01,9.990782620898085442e-01
2.000000000000000000e+01,9.989101780804808817e-01
2.100000000000000000e+01,9.981424357862681562e-01
2.200000000000000000e+01,9.979662347504544284e-01
2.300000000000000000e+01,9.987977952002519144e-01
2.400000000000000000e+01,9.991820141008302958e-01
2.500000000000000000e+01,9.988738945906935340e-01
2.600000000000000000e+01,9.973867327529873927e-01
2.700000000000000000e+01,9.953083438151836271e-01
2.800000000000000000e+01,9.965376129754749401e-01
2.900000000000000000e+01,9.984764428662594726e-01
3.000000000000000000e+01,9.990850376288711310e-01
3.100000000000000000e+01,9.988943637496712213e-01
3.200000000000000000e+01,9.981275784129195472e-01
3.300000000000000000e+01,9.979738182850388384e-01
3.400000000000000000e+01,9.988023439655218105e-01
3.500000000000000000e+01,9.991818820196217699e-01
3.600000000000000000e+01,9.988700125853438028e-01
3.700000000000000000e+01,9.973892261382006907e-01
3.800000000000000000e+01,9.953158988283241637e-01
3.900000000000000000e+01,9.965124282968349512e-01
4.000000000000000000e+01,9.984626008478931780e-01
4.100000000000000000e+01,9.990863254849354780e-01
4.200000000000000000e+01,9.988940318921734063e-01
4.300000000000000000e+01,9.981182389001747035e-01
4.400000000000000000e+01,9.979743858728040706e-01
4.500000000000000000e+01,9.987916675876944428e-01
4.600000000000000000e+01,9.991820915111951917e-01
4.700000000000000000e+01,9.988763325633025492e-01
4.800000000000000000e+01,9.973811952886475485e-01
4.900000000000000000e+01,9.953067764386124283e-01
5.000000000000000000e+01,9.965440914757205393e-01
5.100000000000000000e+01,9.984695146622921680e-01
5.200000000000000000e+01,9.990851104959110884e-01
5.300000000000000000e+01,9.988925977505094256e-01
5.400000000000000000e+01,9.981359623184177243e-01
5.500000000000000000e+01,9.979708602659158601e-01
5.600000000000000000e+01,9.987943160993476566e-01
5.700000000000000000e+01,9.991821351672304230e-01
5.800000000000000000e+01,9.988795887349876113e-01
5.900000000000000000e+01,9.973737589378872670e-01
6.000000000000000000e+01,9.953021719293045910e-01
6.100000000000000000e+01,9.965872811241035523e-01
6.200000000000000000e+01,9.985054487038385052e-01
6.300000000000000000e+01,9.990896944725052853e-01
6.400000000000000000e+01,9.988715098196054853e-01
6.500000000000000000e+01,9.980975675860740415e-01
6.600000000000000000e+01,9.979917188220359670e-01
6.700000000000000000e+01,9.988304579897444579e-01
6.800000000000000000e+01,9.991811141551398823e-01
6.900000000000000000e+01,9.988570828422972392e-01
7.000000000000000000e+01,9.973208018270919295e-01
7.100000000000000000e+01,9.952906141643383942e-01
7.200000000000000000e+01,9.966307620558483293e-01
7.300000000000000000e+01,9.985315984479399276e-01
7.400000000000000000e+01,9.990917474728424619e-01
7.500000000000000000e+01,9.988617928276837254e-01
7.600000000000000000e+01,9.980811695747688894e-01
7.700000000000000000e+01,9.980059116510096029e-01
7.800000000000000000e+01,9.988503657662748392e-01
7.900000000000000000e+01,9.991800714637746328e-01
8.000000000000000000e+01,9.988349094507102954e-01
8.100000000000000000e+01,9.972609276817832047e-01
8.200000000000000000e+01,9.952880685153294715e-01
8.300000000000000000e+01,9.966416006859105670e-01
8.400000000000000000e+01,9.985342455279080376e-01
8.500000000000000000e+01,9.990896721914710454e-01
8.600000000000000000e+01,9.988747290325603601e-01
8.700000000000000000e+01,9.981009208072256778e-01
8.800000000000000000e+01,9.979966007936030836e-01
8.900000000000000000e+01,9.988374385100233788e-01
9.000000000000000000e+01,9.991808302836776567e-01
9.100000000000000000e+01,9.988518001480241049e-01
9.200000000000000000e+01,9.973124420546913838e-01
9.300000000000000000e+01,9.952861878229702919e-01
9.400000000000000000e+01,9.966356797572725190e-01
9.500000000000000000e+01,9.985269232150221219e-01
9.600000000000000000e+01,9.990915488947341716e-01
9.700000000000000000e+01,9.988626358645542602e-01
9.800000000000000000e+01,9.980829780337781010e-01
9.900000000000000000e+01,9.980013936137916986e-01
1.000000000000000000e+02,9.988402300895867780e-01
1.010000000000000000e+02,9.991806170274556420e-01
1.020000000000000000e+02,9.988501272771287409e-01
1.030000000000000000e+02,9.972924250424987092e-01
1.040000000000000000e+02,9.952873945806469669e-01
1.050000000000000000e+02,9.966111160398888336e-01
1.060000000000000000e+02,9.985205988411830491e-01
1.070000000000000000e+02,9.990914640419835679e-01
1.080000000000000000e+02,9.988621849197004687e-01
1.090000000000000000e+02,9.980884309047075575e-01
1.100000000000000000e+02,9.979966847408930919e-01
1.110000000000000000e+02,9.988371651973138032e-01
1.120000000000000000e+02,9.991804921965264930e-01
1.130000000000000000e+02,9.988388254416471490e-01
1.140000000000000000e+02,9.972917638491061165e-01
1.150000000000000000e+02,9.952878104472220322e-01
1.160000000000000000e+02,9.966064024489604822e-01
1.170000000000000000e+02,9.985100244145975745e-01
1.180000000000000000e+02,9.990886736981058336e-01
1.190000000000000000e+02,9.988712589402016784e-01
1.200000000000000000e+02,9.980968070513646095e-01
1.210000000000000000e+02,9.979996407723336072e-01
1.220000000000000000e+02,9.988353358062271869e-01
1.230000000000000000e+02,9.991805271183989978e-01
1.240000000000000000e+02,9.988528583118024828e-01
1.250000000000000000e+02,9.972959638840673824e-01
1.260000000000000000e+02,9.952889265647221206e-01
1.270000000000000000e+02,9.966292601416665287e-01
1.280000000000000000e+02,9.985106677190888069e-01


==> time_diffs.csv <==
om, diff
1.100000000000000089e+00,6.337002612682347547e+01
1.110000000000000098e+00,6.249123419582195282e+01
1.120000000000000107e+00,6.198807925372688743e+01
1.130000000000000115e+00,6.104694212875006798e+01
1.140000000000000124e+00,6.117679654996653937e+01
1.150000000000000133e+00,6.120028538731194345e+01
1.160000000000000142e+00,6.095709861563933174e+01
1.170000000000000151e+00,6.029955458099324517e+01
1.180000000000000160e+00,6.019252282763495998e+01
1.190000000000000169e+00,5.956139828328065278e+01
1.200000000000000178e+00,6.095054001190564463e+01
1.210000000000000187e+00,5.851261071997112850e+01
1.220000000000000195e+00,5.983419359822449479e+01
1.229999999999999982e+00,5.879247164786902857e+01
1.240000000000000213e+00,5.897007480275119207e+01
1.250000000000000000e+00,5.785349572668002338e+01
1.260000000000000009e+00,5.731134443787006205e+01
1.270000000000000018e+00,5.758447973150421006e+01
1.280000000000000027e+00,5.645313917027830541e+01
1.290000000000000036e+00,5.582537675648561759e+01
1.300000000000000044e+00,5.658638556279467480e+01
1.310000000000000053e+00,5.442731162178276350e+01
1.320000000000000062e+00,5.461483070463128797e+01
1.330000000000000071e+00,5.537774668933089117e+01
1.340000000000000080e+00,5.426065311284225601e+01
1.350000000000000089e+00,5.399332952812665809e+01
1.360000000000000098e+00,5.299631854672259124e+01
1.370000000000000107e+00,5.371737376174771583e+01
1.380000000000000115e+00,5.266077537458281199e+01
1.390000000000000124e+00,5.196095078732886208e+01
1.400000000000000133e+00,5.195175475580793290e+01
1.410000000000000142e+00,5.223902318190160798e+01
1.420000000000000151e+00,5.128659088045469616e+01
1.430000000000000160e+00,5.116231597677290921e+01
1.440000000000000169e+00,5.104305812618321880e+01
1.450000000000000178e+00,5.036212456656757297e+01
1.459999999999999964e+00,4.821540919494884747e+01
1.470000000000000195e+00,4.892442216902797014e+01
1.479999999999999982e+00,4.897174566868043399e+01
1.490000000000000213e+00,4.869796668877671664e+01
1.500000000000000000e+00,4.797341283402370493e+01
1.510000000000000231e+00,4.689125830330544886e+01
1.520000000000000018e+00,4.690661552324818473e+01
1.530000000000000027e+00,4.764813419846781528e+01
1.540000000000000036e+00,4.623721095762360989e+01
1.550000000000000044e+00,4.393067886532300292e+01
1.560000000000000053e+00,4.459416361385907379e+01
1.570000000000000062e+00,4.360845317140039157e+01
1.580000000000000071e+00,4.367474932596462622e+01
1.590000000000000080e+00,4.379534244142650579e+01
1.600000000000000089e+00,4.235880805525165727e+01
1.610000000000000098e+00,4.238786940208512988e+01
1.620000000000000107e+00,4.176009861835395043e+01
1.630000000000000115e+00,4.147318869937640784e+01
1.640000000000000124e+00,4.034764572272541727e+01
1.650000000000000133e+00,4.069876343467996094e+01
1.660000000000000142e+00,3.816599393368058912e+01
1.670000000000000151e+00,3.870768930604356228e+01
1.680000000000000160e+00,3.801416816424828227e+01
1.689999999999999947e+00,3.757757945755051310e+01
1.700000000000000178e+00,3.691955629264646177e+01
1.709999999999999964e+00,3.603093466054203731e+01
1.720000000000000195e+00,3.559335225290931959e+01
1.729999999999999982e+00,3.477672883859799668e+01
1.740000000000000213e+00,3.401383356291120208e+01
1.750000000000000000e+00,3.333094603879771967e+01
1.760000000000000231e+00,3.209868495702509250e+01
1.770000000000000018e+00,3.090557611850201525e+01
1.780000000000000249e+00,2.959843634250523792e+01
1.790000000000000036e+00,2.852931404326120557e+01
1.800000000000000266e+00,2.597291112380605682e+01
1.810000000000000053e+00,2.609270504852770145e+01
1.820000000000000062e+00,2.476499266273638256e+01
1.830000000000000071e+00,2.343313817369307017e+01
1.840000000000000080e+00,1.995711169958875786e+01
1.850000000000000089e+00,1.973417878984759000e+01
1.860000000000000098e+00,1.478871883635931717e+01
1.870000000000000107e+00,9.362874144649010688e+00
1.880000000000000115e+00,6.919992854385730752e+00
1.890000000000000124e+00,7.432403378543324557e+00
1.900000000000000133e+00,4.324749332512504374e+00
1.910000000000000142e+00,3.601435371346553449e+00
1.920000000000000151e+00,3.255857570245837440e+00
1.930000000000000160e+00,3.328041083269313916e+00
1.939999999999999947e+00,1.991733763457523176e+00
1.950000000000000178e+00,2.055584922968382244e+00
1.959999999999999964e+00,1.773831780974033157e+00
1.970000000000000195e+00,1.372471197059689896e+00
1.979999999999999982e+00,1.480057254694321589e+00
1.990000000000000213e+00,1.301378267125205213e+00
2.000000000000000000e+00,1.161213355373608369e+00
2.010000000000000231e+00,9.269803294997096543e-01
2.020000000000000018e+00,1.011962843755729535e+00
2.030000000000000249e+00,9.388972115351872372e-01
2.040000000000000036e+00,9.477141222696644496e-01
2.050000000000000266e+00,9.202405695719073631e-01
2.060000000000000053e+00,8.411383677430077643e-01
2.070000000000000284e+00,9.089061416752521883e-01
2.080000000000000071e+00,8.265378678621038144e-01
2.089999999999999858e+00,8.185139883236068892e-01
2.100000000000000089e+00,8.659780024598452419e-01


==> xvel_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,8.223860577545340222e-02,9.269022242925685495e-02,6.617474919310890880e-02,1.003695806883392883e-01,6.692358562856526305e-02,1.074949839978849436e-01,9.658187639662993429e-02,8.546411597463958454e-02,1.122648030796442042e-01,1.110705016140763196e-01,1.096523818250248056e-01
2.000000000000000000e+00,9.244027506635014990e-02,8.096070170597639837e-02,7.440768533374247928e-02,9.936688813353729277e-02,8.189371414881468914e-02,1.176896233042294543e-01,1.055234608724753831e-01,8.518172020369645103e-02,1.122609750060457184e-01,1.110705301576380699e-01,1.096524036841729222e-01
3.000000000000000000e+00,9.511350465283099909e-02,8.316573078444609857e-02,9.009791289375637668e-02,9.567949700775385535e-02,9.598978394849189133e-02,1.189499757492648302e-01,1.157450999195912683e-01,9.068564563429386272e-02,1.122573734839013154e-01,1.110705675272803949e-01,1.096524232993610765e-01
4.000000000000000000e+00,8.775158010557218558e-02,9.137694864911299897e-02,9.740817836374200678e-02,8.661587317427384136e-02,1.055792493820673639e-01,1.153110647580198461e-01,1.268171942657369822e-01,9.602792554832949301e-02,1.122548121160184958e-01,1.110706096113868308e-01,1.096524396120329842e-01
5.000000000000000000e+00,7.451692960236445951e-02,9.410507784167318479e-02,9.550749182921583480e-02,7.000502408051458014e-02,1.101799778176619365e-01,1.072096996096623678e-01,1.222089621213486715e-01,1.005477240355545920e-01,1.122538354519705822e-01,1.110706468260720531e-01,1.096524484261318794e-01
6.000000000000000000e+00,7.924582985653047529e-02,8.827180209510118725e-02,8.812215886688416766e-02,6.665057532999749124e-02,1.096772199218721405e-01,1.007394304836820159e-01,1.122711201767810779e-01,1.056539103303207466e-01,1.122545524026430236e-01,1.110706754877038432e-01,1.096524556455783644e-01
7.000000000000000000e+00,9.047075293633205506e-02,7.283361168409470399e-02,9.194147247968449677e-02,8.342191811827057157e-02,1.079749391248539803e-01,9.224379406411573057e-02,1.057092056931952795e-01,1.112183805385138086e-01,1.122566743374717874e-01,1.110706897799069032e-01,1.096524583644981621e-01
8.000000000000000000e+00,9.485475771135477852e-02,7.255339182130682296e-02,9.523693633540010473e-02,9.599280979089361288e-02,1.020086539790872882e-01,7.802714502074156733e-02,1.004362315572573661e-01,1.184336760356667073e-01,1.122597141674742810e-01,1.110706842343583134e-01,1.096524587481167573e-01
9.000000000000000000e+00,8.847104558424433163e-02,8.657600502860195169e-02,9.386539690811990244e-02,1.024492633218996307e-01,9.569320424471489117e-02,7.190146934953946245e-02,9.074755513796645134e-02,1.273412147497457736e-01,1.122628713950029888e-01,1.110706655344620153e-01,1.096524531802300223e-01
1.000000000000000000e+01,7.629524444760581170e-02,9.478018241124461229e-02,8.430444092447580973e-02,9.985062639577667321e-02,8.421089144659091308e-02,8.560835946872677460e-02,7.890806345686496304e-02,1.237149441134849925e-01,1.122654356228827421e-01,1.110706308064812325e-01,1.096524438653442568e-01
1.100000000000000000e+01,8.193319917240754480e-02,9.416654654025144455e-02,6.798231580237530658e-02,9.928740951973569207e-02,6.899977944498121574e-02,9.828586804551667222e-02,8.209353563687932231e-02,1.013830058825061220e-01,1.122668563894705096e-01,1.110705897611386911e-01,1.096524269844436628e-01
1.200000000000000000e+01,9.248931920499861570e-02,8.258791999938379369e-02,7.004677648951215807e-02,1.003431154899783045e-01,7.124152034239665532e-02,1.087027683031815822e-01,9.321294372558196206e-02,8.897947605270936644e-02,1.122668428185924772e-01,1.110705463713239499e-01,1.096524115767880253e-01
1.300000000000000000e+01,9.509331145710749056e-02,8.177097072862664351e-02,8.675203667207358194e-02,9.770201265946996949e-02,8.865113303312030513e-02,1.185108373679650412e-01,1.027768641779744224e-01,8.512768801074067915e-02,1.122654585019497026e-01,1.110705065132649022e-01,1.096523929495652888e-01
1.400000000000000000e+01,8.736778214621637728e-02,9.004480884329454926e-02,9.622220110226731293e-02,9.171256263206443993e-02,1.003509650655583091e-01,1.187610319669512582e-01,1.120040652165550515e-01,8.566172405785776878e-02,1.122631143913773305e-01,1.110704789437285817e-01,1.096523778598911397e-01
1.500000000000000000e+01,7.430074894153786136e-02,9.411136685146784253e-02,9.729699065983528350e-02,7.754833249696506392e-02,1.087245203392018383e-01,1.142777514995240579e-01,1.241210441530822273e-01,9.162776601878064309e-02,1.122604227955018297e-01,1.110704686410024511e-01,1.096523626670390938e-01
1.600000000000000000e+01,7.972883488184524803e-02,9.026282203344675181e-02,8.877681227803591035e-02,6.502863996838499638e-02,1.095063661639452957e-01,1.061810905737149008e-01,1.251678741350419621e-01,9.662511786808668235e-02,1.122580073306233411e-01,1.110704704602678144e-01,1.096523468364739157e-01
1.700000000000000000e+01,9.093951534925595603e-02,7.521728750976962308e-02,9.055262273225371528e-02,7.530984909261081994e-02,1.097637518067780121e-01,9.981461192669699445e-02,1.156818799120058056e-01,1.013579788259170861e-01,1.122563854322027599e-01,1.110704810429304773e-01,1.096523327986749924e-01
1.800000000000000000e+01,9.485824116048423293e-02,7.104498254439177429e-02,9.481492559995462199e-02,9.154032732082845181e-02,1.054987415249530602e-01,9.060931513283800032e-02,1.075364680695129055e-01,1.064168977448894521e-01,1.122559096375911336e-01,1.110705005208575680e-01,1.096523189831423717e-01
1.900000000000000000e+01,8.796396922679167174e-02,8.434707923863760115e-02,9.468707201680080787e-02,1.004087852357568034e-01,9.956479579129547119e-02,7.635343094761827543e-02,1.024666273776953102e-01,1.121377946199770687e-01,1.122566245107301658e-01,1.110705237384594507e-01,1.096523079016075847e-01
2.000000000000000000e+01,7.616153498726312143e-02,9.417577200389673497e-02,8.754900597112255656e-02,1.021936147566489955e-01,9.201324949542213916e-02,7.273065355951030542e-02,9.462544941537613663e-02,1.198400094723176545e-01,1.122582706833519517e-01,1.110705428769528519e-01,1.096522994619580915e-01
2.100000000000000000e+01,8.218818794412591222e-02,9.498395384523995733e-02,7.105304070677444239e-02,9.842060074024200356e-02,7.746380286863772946e-02,8.729736072137887770e-02,8.198124454717937992e-02,1.282076387280433882e-01,1.122604381122905004e-01,1.110705513735739391e-01,1.096522901053589710e-01
2.200000000000000000e+01,9.259943883714506774e-02,8.430005223753249399e-02,6.745424293504538593e-02,1.005053785187906557e-01,6.658204265714269543e-02,9.939780142383107531e-02,7.922194409117312708e-02,1.200094881487659415e-01,1.122625747255058676e-01,1.110705562552651848e-01,1.096522805354005065e-01
2.300000000000000000e+01,9.508335626855438094e-02,8.090800540014736475e-02,8.317745697865784604e-02,9.907210652347264723e-02,7.812836845461597346e-02,1.097209987999663294e-01,8.988146273731512093e-02,9.767960605067634028e-02,1.122642636170644442e-01,1.110705473364665408e-01,1.096522774929300920e-01
2.400000000000000000e+01,8.719696791062130081e-02,8.897209249973817013e-02,9.466678815876758413e-02,9.495978038397517862e-02,9.373902596189070957e-02,1.188957185087246016e-01,9.998320576235460166e-02,8.790080543855346984e-02,1.122651179829386725e-01,1.110705312645633436e-01,1.096522728081680276e-01
2.500000000000000000e+01,7.436216124355499169e-02,9.393622537131793293e-02,9.808231339339623656e-02,8.457817724872446208e-02,1.038981178633626851e-01,1.186166696084467870e-01,1.090219705602344658e-01,8.474159420645988039e-02,1.122649505014099297e-01,1.110705099610429791e-01,1.096522749139280106e-01
2.600000000000000000e+01,7.916298007712312124e-02,9.157550877892811636e-02,9.053836039453729001e-02,6.825230911954671686e-02,1.101909325854487226e-01,1.135327320675181551e-01,1.204137221510024752e-01,8.653330917623926200e-02,1.122638801076308451e-01,1.110704832549320176e-01,1.096522794803408973e-01
2.700000000000000000e+01,9.046490364478840251e-02,7.733607802727111846e-02,8.934202457369778971e-02,6.788272452133670143e-02,1.094990323115021119e-01,1.055177002222138366e-01,1.269116169266560623e-01,9.276655160834547387e-02,1.122621957311993462e-01,1.110704602961187365e-01,1.096522848676334261e-01
2.800000000000000000e+01,9.485822143500567682e-02,7.024020323258188536e-02,9.421663790978643260e-02,8.552791403075198085e-02,1.088550483977346606e-01,9.916827182869307478e-02,1.186551721885951982e-01,9.747120360548672258e-02,1.122603091198775827e-01,1.110704423730566603e-01,1.096522847152291980e-01
2.900000000000000000e+01,8.871553910773304075e-02,8.245371069980303447e-02,9.518088611065936289e-02,9.728647196476751524e-02,1.031842865047372937e-01,8.926976321076450505e-02,1.092896494021910747e-01,1.022829305338656958e-01,1.122586447474806515e-01,1.110704335252216957e-01,1.096522844800381924e-01
3.000000000000000000e+01,7.636750892900194543e-02,9.346307565483519264e-02,9.036635976688536798e-02,1.028255536457502034e-01,9.725128741985868130e-02,7.506410995037321454e-02,1.040690008280713286e-01,1.074737102540023193e-01,1.122575768264713475e-01,1.110704388647800051e-01,1.096522814697463294e-01
3.100000000000000000e+01,8.184576776599303272e-02,9.537830027408279732e-02,7.498875824114210886e-02,9.911263961368411979e-02,8.717820426569132530e-02,7.379203183463961535e-02,9.767800614368578327e-02,1.133193006586257628e-01,1.122573351863327545e-01,1.110704530831168324e-01,1.096522754382511233e-01
3.200000000000000000e+01,9.231084851562156024e-02,8.546423530556676584e-02,6.607291855350799770e-02,9.972024884758763641e-02,7.131206791122488009e-02,8.890090178005842503e-02,8.588037023621952759e-02,1.213720286973569845e-01,1.122579278279937365e-01,1.110704649130123400e-01,1.096522621736787800e-01
3.300000000000000000e+01,9.513630677165411942e-02,8.052778625251756639e-02,7.921347579735077415e-02,1.000457299921384685e-01,6.878755359659080582e-02,1.008532655781068793e-01,7.787348460937712491e-02,1.286294187583576776e-01,1.122591544823359350e-01,1.110704763243553078e-01,1.096522495279528414e-01
3.400000000000000000e+01,8.785511502346103618e-02,8.825711971920112420e-02,9.287035976420525418e-02,9.706991662856319369e-02,8.588057671718671293e-02,1.112827569818881646e-01,8.658885420078016315e-02,1.166677163898184044e-01,1.122607456054815628e-01,1.110704830668738929e-01,1.096522403242309734e-01
3.500000000000000000e+01,7.455792068092828573e-02,9.380032795350165542e-02,9.810083127795293789e-02,9.001209333868923079e-02,9.844926414717550256e-02,1.193194056331574743e-01,9.710593956322971509e-02,9.520132465016012402e-02,1.122622618245529696e-01,1.110704871751278106e-01,1.096522409286673216e-01
3.600000000000000000e+01,7.890006587178062525e-02,9.217932747531787374e-02,9.280598686528786223e-02,7.434491805469604919e-02,1.074881390684084143e-01,1.183135005893394542e-01,1.059817621470850041e-01,8.720578229548507643e-02,1.122633883663686910e-01,1.110704995687219893e-01,1.096522452675382786e-01
3.700000000000000000e+01,9.021144314075860149e-02,7.919247470488556540e-02,8.839546294253883274e-02,6.500611544042478318e-02,1.098283359309437102e-01,1.122554235690549629e-01,1.162662679592249559e-01,8.457320468153531334e-02,1.122638932501522774e-01,1.110705067511857935e-01,1.096522535385254793e-01
3.800000000000000000e+01,9.484793508727838718e-02,6.991994688134456348e-02,9.322370500137044935e-02,7.838632226406942738e-02,1.098178678417102705e-01,1.045296708364788496e-01,1.269443010912235381e-01,8.735917263615274042e-02,1.122636793123678173e-01,1.110705076226120996e-01,1.096522656874214796e-01
3.900000000000000000e+01,8.898361857641179373e-02,8.075941211022914790e-02,9.536919920091839475e-02,9.348815036004672063e-02,1.069276748361951135e-01,9.791037447538709915e-02,1.219215869948331171e-01,9.356406009016950132e-02,1.122628692613702600e-01,1.110705013129284074e-01,1.096522749548896336e-01
4.000000000000000000e+01,7.643181793746608998e-02,9.278817987921308963e-02,9.244005561809630345e-02,1.013108387846252817e-01,1.008323914146670164e-01,8.710577845269602826e-02,1.120636363538559249e-01,9.812737462218137918e-02,1.122616244214108272e-01,1.110704912811611156e-01,1.096522821097830058e-01
4.100000000000000000e+01,8.159559668011300004e-02,9.564875626177435364e-02,7.971580425170288198e-02,1.012980290466857780e-01,9.377178078662451455e-02,7.319445564219476119e-02,1.056252099437749586e-01,1.030114451706044681e-01,1.122603096865206207e-01,1.110704798752222694e-01,1.096522863772434325e-01
4.200000000000000000e+01,9.218237799055052639e-02,8.723229451838195037e-02,6.615047857864343739e-02,9.864051962701275711e-02,8.035037411080683811e-02,7.618077838999259832e-02,1.002672410674804865e-01,1.082398691043241629e-01,1.122591644994429955e-01,1.110704732253650490e-01,1.096522892465363608e-01
4.300000000000000000e+01,9.516780014489888140e-02,8.006733511987568219e-02,7.414493599552510195e-02,1.005694799210020834e-01,6.710463841717290157e-02,9.126725067771723765e-02,9.060820790972758110e-02,1.144070516248135716e-01,1.122584834873698034e-01,1.110704703122854242e-01,1.096522913717377923e-01
4.400000000000000000e+01,8.817929608387521656e-02,8.692654649146089318e-02,9.000701207704765727e-02,9.862078070090225801e-02,7.506668100926580656e-02,1.025102964953077400e-01,7.882049133977860056e-02,1.228034500591021067e-01,1.122583953329064355e-01,1.110704623787056172e-01,1.096522905000752446e-01
4.500000000000000000e+01,7.471239714770332163e-02,9.334121614462638494e-02,9.740098684888034986e-02,9.398341282473382519e-02,9.161322936370729086e-02,1.133066097888126705e-01,8.242913217236981505e-02,1.285363147284855900e-01,1.122588825902477716e-01,1.110704542974973591e-01,1.096522861238624358e-01
4.600000000000000000e+01,7.843776458789276929e-02,9.303969303458535511e-02,9.557785448636153813e-02,8.235603356363260796e-02,1.023628962340633886e-01,1.194373900422286694e-01,9.348874783260792409e-02,1.129371789068962934e-01,1.122598083038050670e-01,1.110704472458711595e-01,1.096522819474902433e-01
4.700000000000000000e+01,8.992926083634344980e-02,8.223051008109469318e-02,8.811984831303092125e-02,6.657229378881558690e-02,1.097444198706413881e-01,1.176832818992596813e-01,1.030669797997301185e-01,9.294418024551975854e-02,1.122609137802439289e-01,1.110704455213570585e-01,1.096522766592423898e-01
4.800000000000000000e+01,9.482239805471975869e-02,6.987213147988916018e-02,9.191653576887048871e-02,7.052792268408716869e-02,1.093974734479137567e-01,1.106955297176260428e-01,1.124609093309875407e-01,8.659882279251575332e-02,1.122619775107848439e-01,1.110704530509712823e-01,1.096522704285419758e-01
4.900000000000000000e+01,8.966905257081161928e-02,7.817942187004452148e-02,9.522131405148985539e-02,8.817464299133610794e-02,1.094797104890101874e-01,1.034593676361113546e-01,1.245758643896652390e-01,8.454963950006418039e-02,1.122627328857843387e-01,1.110704661930124459e-01,1.096522677284774705e-01
5.000000000000000000e+01,7.661362116488545926e-02,9.144574119562225156e-02,9.393860672359291564e-02,9.860759001520723321e-02,1.043838776640272081e-01,9.667192692401098408e-02,1.245650105839671978e-01,8.849644253720401199e-02,1.122630171621669531e-01,1.110704791148573456e-01,1.096522635990367922e-01
5.100000000000000000e+01,8.109472438599414634e-02,9.575281082865368110e-02,8.446234037199509825e-02,1.028738478727421884e-01,9.858008449800582940e-02,8.479599518563553373e-02,1.148673437075706516e-01,9.448737963018492836e-02,1.122627966469490618e-01,1.110704878656854633e-01,1.096522608183359698e-01
5.200000000000000000e+01,9.179615131886542656e-02,8.945327533717301050e-02,6.852940086415397480e-02,9.858630600022907919e-02,8.996103745892197745e-02,7.190042477042976610e-02,1.070972902121210407e-01,9.897082749025284953e-02,1.122621507215371267e-01,1.110704926411479609e-01,1.096522573049887872e-01
5.300000000000000000e+01,9.520205997558293942e-02,7.996605097541249763e-02,6.971701041574596136e-02,1.001221261335116519e-01,7.446865082492749865e-02,7.823471219843193547e-02,1.021138177802535241e-01,1.037904308497705624e-01,1.122612442214995371e-01,1.110704929366793936e-01,1.096522552733909667e-01
5.400000000000000000e+01,8.873721060604851385e-02,8.574628893960235809e-02,8.640834952365805677e-02,9.970231680320361389e-02,6.690733880636721975e-02,9.302195473897029165e-02,9.418822271026307258e-02,1.091306810578579062e-01,1.122602992201154337e-01,1.110704839837803326e-01,1.096522539898184545e-01
5.500000000000000000e+01,7.497546000442076308e-02,9.284809466540305811e-02,9.602646013590684926e-02,9.628001868901493732e-02,8.157355706761094949e-02,1.040869471185319611e-01,8.161510304756236511e-02,1.156504657400698466e-01,1.122595497262744851e-01,1.110704731115662869e-01,1.096522533709665126e-01
5.600000000000000000e+01,7.833538120264932347e-02,9.354486190915771437e-02,9.753397211879905049e-02,8.789733709023121733e-02,9.607139008587106677e-02,1.148938611581507979e-01,7.938039625611428840e-02,1.244616427835903288e-01,1.122591365200741736e-01,1.110704622047431339e-01,1.096522535416825511e-01
5.700000000000000000e+01,8.968743944509582899e-02,8.401273750821991460e-02,8.911110270403883871e-02,7.149126145217107875e-02,1.054348641362782280e-01,1.193270611921754959e-01,9.021196314270983618e-02,1.275610719575488161e-01,1.122591449563471316e-01,1.110704550225529164e-01,1.096522553072043910e-01
5.800000000000000000e+01,9.480127465345065951e-02,7.033146426671421647e-02,9.018998558601624971e-02,6.580483795795023794e-02,1.102109878993695058e-01,1.170042460675885659e-01,1.001545832474819570e-01,1.084853746206607961e-01,1.122595518250886909e-01,1.110704518584301886e-01,1.096522568022486460e-01
5.900000000000000000e+01,8.986485389290242709e-02,7.614085641626432144e-02,9.466480818459879765e-02,8.214092033013162264e-02,1.096408447405086972e-01,1.092683446251107443e-01,1.094114658333413259e-01,9.127149356069400032e-02,1.122602285686915696e-01,1.110704511317242155e-01,1.096522587940927246e-01
6.000000000000000000e+01,7.677726276156246477e-02,9.019890102862357373e-02,9.490539758182627017e-02,9.530519544789381459e-02,1.081564670174930270e-01,1.023457288271628213e-01,1.211250426692405402e-01,8.600165983855705132e-02,1.122610254818378617e-01,1.110704548855173668e-01,1.096522603666938989e-01
6.100000000000000000e+01,8.058674018022486674e-02,9.563969865769350598e-02,8.895263413266935038e-02,1.022677122031120239e-01,1.022544835719517292e-01,9.493035089089069123e-02,1.266685316039347364e-01,8.470424959198286086e-02,1.122617415505161309e-01,1.110704592367432741e-01,1.096522620635213968e-01
6.200000000000000000e+01,9.152197563889742649e-02,9.091100586737979605e-02,7.259592577354123666e-02,1.001060266891947992e-01,9.602918153597585216e-02,8.194656992907675686e-02,1.180015882164245772e-01,8.948972255665831044e-02,1.122622279330433709e-01,1.110704612687420101e-01,1.096522627542989708e-01
6.300000000000000000e+01,9.521726278689100764e-02,8.015883102000843918e-02,6.672703418634511052e-02,9.912357061879800701e-02,8.492764015955854562e-02,7.117543975929956079e-02,1.089713727514987490e-01,9.518890959518379324e-02,1.122623790461638460e-01,1.110704632055431879e-01,1.096522633580669231e-01
6.400000000000000000e+01,8.935787818155624396e-02,8.474946899339035056e-02,8.144296390569288890e-02,1.004297118177499282e-01,6.956665094842659491e-02,8.203012137177713436e-02,1.037094338087587858e-01,9.963607166228766188e-02,1.122621763409357432e-01,1.110704711725984672e-01,1.096522637472942679e-01
6.500000000000000000e+01,7.517914234314444777e-02,9.242458954662141624e-02,9.391306809615213025e-02,9.792652570989235361e-02,7.042407311459049357e-02,9.570802595099857368e-02,9.712123539383100967e-02,1.047053769971336562e-01,1.122616881608008849e-01,1.110704737205041731e-01,1.096522644574042388e-01
6.600000000000000000e+01,7.780773602621864071e-02,9.382107747578810608e-02,9.818581474746100601e-02,9.234222725240397167e-02,8.763912327356082610e-02,1.064454610507816340e-01,8.517320940831901721e-02,1.100449799930354050e-01,1.122610496265696312e-01,1.110704745043250008e-01,1.096522629875915783e-01
6.700000000000000000e+01,8.932685874800112835e-02,8.548726958439603618e-02,9.185117632779918329e-02,7.870091002437193395e-02,9.986489212513839642e-02,1.168410140478104708e-01,7.795079600436731482e-02,1.167785392142329237e-01,1.122604019752595633e-01,1.110704661641735563e-01,1.096522577844960683e-01
6.800000000000000000e+01,9.475104912234699750e-02,7.086351308341989896e-02,8.875286834136886238e-02,6.519799424027748758e-02,1.084134580791554503e-01,1.190579116526072206e-01,8.706834551022391011e-02,1.258495076839135085e-01,1.122598897640182114e-01,1.110704562789607275e-01,1.096522530521136657e-01
6.900000000000000000e+01,9.022200152797252293e-02,7.478588559721151274e-02,9.369957999026529150e-02,7.398159765218925710e-02,1.095615369795225891e-01,1.158129284021015559e-01,9.733563455921107055e-02,1.260914805505196079e-01,1.122596305379438969e-01,1.110704459274773487e-01,1.096522436815699220e-01
7.000000000000000000e+01,7.690063161964219574e-02,8.887947154438413655e-02,9.532900705247608630e-02,9.082130935385038240e-02,1.098003798693679978e-01,1.078182126576761324e-01,1.063030885883031046e-01,1.047329809863879468e-01,1.122596692978526794e-01,1.110704383873587497e-01,1.096522399136899278e-01
7.100000000000000000e+01,8.067309637066570616e-02,9.541387874030417271e-02,9.170322083817421255e-02,9.998246813845285130e-02,1.057398627419002535e-01,1.013023580175399091e-01,1.167441969185680495e-01,8.994907545500314960e-02,1.122599833549566273e-01,1.110704383517583105e-01,1.096522407623118228e-01
7.200000000000000000e+01,9.158440116832328171e-02,9.243261291934069812e-02,7.797165656836900494e-02,1.024636217321063525e-01,9.979579307640337738e-02,9.341436167245970035e-02,1.270923692342881273e-01,8.551512111732098576e-02,1.122604861765639922e-01,1.110704433415514447e-01,1.096522380740628799e-01
7.300000000000000000e+01,9.521397289323046964e-02,8.079900137571401075e-02,6.589773344653912512e-02,9.840381783892832024e-02,9.209272207673102617e-02,7.945492155655825561e-02,1.215347714194502105e-01,8.510824669416997001e-02,1.122610522878803169e-01,1.110704520171772597e-01,1.096522465525476969e-01
7.400000000000000000e+01,8.898994545983808513e-02,8.332859794384479823e-02,7.611878894727674982e-02,1.004528534278164298e-01,7.750689177757488779e-02,7.136515961508252404e-02,1.115394697994569889e-01,9.063960642009408208e-02,1.122615481309094804e-01,1.110704541716959065e-01,1.096522474197820229e-01
7.500000000000000000e+01,7.506865949327329313e-02,9.146654328643397114e-02,9.120324262355693212e-02,9.927334452345377980e-02,6.658000533312888325e-02,8.414085915339737654e-02,1.054056709441613948e-01,9.594486934865320560e-02,1.122618561377573820e-01,1.110704580257654700e-01,1.096522496014942366e-01
7.600000000000000000e+01,7.792596726618421232e-02,9.409194329758892306e-02,9.773399008841576752e-02,9.546378863712104423e-02,7.849445899420343098e-02,9.732211411757800412e-02,9.979943846189882894e-02,1.006119695754909699e-01,1.122619251092972503e-01,1.110704576104320496e-01,1.096522501066535260e-01
7.700000000000000000e+01,8.943663377715242724e-02,8.787520398077923456e-02,9.437240030366782217e-02,8.588392380506978951e-02,9.381850798609486786e-02,1.078360133825304462e-01,8.943374861845630741e-02,1.056555471058919227e-01,1.122617515640148694e-01,1.110704605826639269e-01,1.096522563618006069e-01
7.800000000000000000e+01,9.475463134118307373e-02,7.232766518471506201e-02,8.811660960126650732e-02,6.931454835468571496e-02,1.039521233776908166e-01,1.180153257136924566e-01,7.827549226672833593e-02,1.113287032120185011e-01,1.122613901438200557e-01,1.110704645374416683e-01,1.096522464904169242e-01
7.900000000000000000e+01,9.018871077876663978e-02,7.294409878240112888e-02,9.250743121487840781e-02,6.713350871907737549e-02,1.101876669089063565e-01,1.188655951691547918e-01,8.350031558357964845e-02,1.186542243340979186e-01,1.122609279608676042e-01,1.110704676808385999e-01,1.096522421044919537e-01
8.000000000000000000e+01,7.705741271755776889e-02,8.703691883487657543e-02,9.532781153656079420e-02,8.468852800468953945e-02,1.095031397200424972e-01,1.147520743477444538e-01,9.442762118635550372e-02,1.274776689189119350e-01,1.122604746771225237e-01,1.110704700129309108e-01,1.096522449444366637e-01
8.100000000000000000e+01,8.035024689939176956e-02,9.498179557266045459e-02,9.329370364828371009e-02,9.664194706481273045e-02,1.088336167528230619e-01,1.065082974781862979e-01,1.038540980949547721e-01,1.226872471130176639e-01,1.122601476954937921e-01,1.110704720303254261e-01,1.096522410334923592e-01
8.200000000000000000e+01,9.138904659160031196e-02,9.364375688561066280e-02,8.259830347041934029e-02,1.026159893621883673e-01,1.030774645770792947e-01,1.001589052177339484e-01,1.134863026648112588e-01,1.000653405067564450e-01,1.122599976503053654e-01,1.110704671039013242e-01,1.096522429860669889e-01
8.300000000000000000e+01,9.522268546760778718e-02,8.167658991822193681e-02,6.713699847282716959e-02,9.953158039310633365e-02,9.705363339794009780e-02,9.103435165100060011e-02,1.254999422041442048e-01,8.853730569875307987e-02,1.122600576036602710e-01,1.110704652451618979e-01,1.096522478149441204e-01
8.400000000000000000e+01,8.977629951119125984e-02,8.242375765548275168e-02,7.151299928204676859e-02,9.941553111072458371e-02,8.696427737140900727e-02,7.704783573150982001e-02,1.239072291784780178e-01,8.493657018094373512e-02,1.122603042855503525e-01,1.110704609403350418e-01,1.096522450322901382e-01
8.500000000000000000e+01,7.559915726439900285e-02,9.067015255005381191e-02,8.819475804368459571e-02,1.002446118906298311e-01,7.123564734330940784e-02,7.231147078445324117e-02,1.141987677606328966e-01,8.595146556393819248e-02,1.122606718071537252e-01,1.110704575207132616e-01,1.096522480439595382e-01
8.600000000000000000e+01,7.726029207163903623e-02,9.414375085808568411e-02,9.678976249897285056e-02,9.749279427079744764e-02,6.867211893894296926e-02,8.641224819572382310e-02,1.068215351875247410e-01,9.204914942566221059e-02,1.122610662429901623e-01,1.110704564073457939e-01,1.096522540066619672e-01
8.700000000000000000e+01,8.890985662891448538e-02,8.932309636222861282e-02,9.648503451736195613e-02,9.129146903495541365e-02,8.576142890386644069e-02,9.891124005005691444e-02,1.018715208838677638e-01,9.692893165163712910e-02,1.122614006019504590e-01,1.110704539687874248e-01,1.096522597122672610e-01
8.800000000000000000e+01,9.467716686384103353e-02,7.392804334066004068e-02,8.836222149210211374e-02,7.672899358255268198e-02,9.848728641840411024e-02,1.092414685425494719e-01,9.354881729840586191e-02,1.016678212161730710e-01,1.122615960648117583e-01,1.110704535422155775e-01,1.096522634041028899e-01
8.900000000000000000e+01,9.080607226220284434e-02,7.184619149722119846e-02,9.123614444852158611e-02,6.493194779890418267e-02,1.074800613222829798e-01,1.187192272548671795e-01,8.082173707521451977e-02,1.068395137456760041e-01,1.122616214978395949e-01,1.110704563000476652e-01,1.096522673441152479e-01
9.000000000000000000e+01,7.742443161149099862e-02,8.564709962017767741e-02,9.504723868645094387e-02,7.626124619404765770e-02,1.098057643907260766e-01,1.186765408265748195e-01,8.011062867199582327e-02,1.126720455000302101e-01,1.122614821925338180e-01,1.110704600824432842e-01,1.096522631895126276e-01
9.100000000000000000e+01,8.003333982250168677e-02,9.462563830732348413e-02,9.443954561940355596e-02,9.209231817134522213e-02,1.098323108168714479e-01,1.139223683144112986e-01,9.107274400710636819e-02,1.206386186002265382e-01,1.122612164129819096e-01,1.110704653239351636e-01,1.096522627103271863e-01
9.200000000000000000e+01,9.122611651903116126e-02,9.443192038808409516e-02,8.662531539438020345e-02,1.007357281324741255e-01,1.066488219344089022e-01,1.058422578385435214e-01,1.008017695864114882e-01,1.284519993621860423e-01,1.122608920458617460e-01,1.110704718390219115e-01,1.096522807869172028e-01
9.300000000000000000e+01,9.522652700864553399e-02,8.282114040926466525e-02,6.995536719056752450e-02,1.018350724009609160e-01,1.006594070856268036e-01,9.941891777393821461e-02,1.097810260907682717e-01,1.184324615480895487e-01,1.122605821403343390e-01,1.110704789018533700e-01,1.096522609569161727e-01
9.400000000000000000e+01,8.954858666469502071e-02,8.165171263356783837e-02,6.814178659159311757e-02,9.852179989847349717e-02,9.369556499224857005e-02,8.978506205477203295e-02,1.216959965320282971e-01,9.644691946112382563e-02,1.122603573241077041e-01,1.110704780908433470e-01,1.096522610468955994e-01
9.500000000000000000e+01,7.537869255257216572e-02,8.997875867794075111e-02,8.431450824422777324e-02,1.005680720636930869e-01,8.066573532595285034e-02,7.552205480586748898e-02,1.264565678071274957e-01,8.760282595527890681e-02,1.122602664540753026e-01,1.110704767835906520e-01,1.096522655010017527e-01
9.600000000000000000e+01,7.772894705526674219e-02,9.410065645910445364e-02,9.527059178426668107e-02,9.877990800151734141e-02,6.719950130920965270e-02,7.352972193328691231e-02,1.175483286968462410e-01,8.463567567727452168e-02,1.122603165323874524e-01,1.110704761582160666e-01,1.096522700068679607e-01
9.700000000000000000e+01,8.923669525638208699e-02,9.035531289848014458e-02,9.790982177945006804e-02,9.436996709465460265e-02,7.500750999001104535e-02,8.844849901304030482e-02,1.086661099135471514e-01,8.686376616022305208e-02,1.122604970659042828e-01,1.110704761104313459e-01,1.096522736407564286e-01
9.800000000000000000e+01,9.473983808170195753e-02,7.535543196257729615e-02,8.979677077806687280e-02,8.349711954647265344e-02,9.157093330433838108e-02,1.003359824046309717e-01,1.035709028932021714e-01,9.314607514043390935e-02,1.122607596537489871e-01,1.110704764684013746e-01,1.096522702835120017e-01
9.900000000000000000e+01,9.029418834112998282e-02,7.100578444562022362e-02,8.976456967448566415e-02,6.741464879865233240e-02,1.023494952269207864e-01,1.107383124100547039e-01,9.675015872570143227e-02,9.773841964367527280e-02,1.122610300181183657e-01,1.110704762399956913e-01,1.096522703119511694e-01
1.000000000000000000e+02,7.702868258060431572e-02,8.428905070440176339e-02,9.443706759513720295e-02,6.870319801729693476e-02,1.098226156709848078e-01,1.191994908918359714e-01,8.450266435177157531e-02,1.026660793470868943e-01,1.122612565865528517e-01,1.110704747791831093e-01,1.096522695651882401e-01
1.010000000000000000e+02,8.038192724547633949e-02,9.410073764932450069e-02,9.503527749008691683e-02,8.620100735497988886e-02,1.093998179757815492e-01,1.185060948441768180e-01,7.809165720129797317e-02,1.078726373973476482e-01,1.122613943015342841e-01,1.110704700962394098e-01,1.096522663086800242e-01
1.020000000000000000e+02,9.130815137441057605e-02,9.493839241704010723e-02,8.940941065479093841e-02,9.763159151794499613e-02,1.094286528116337198e-01,1.132201908195442919e-01,8.780617942976259860e-02,1.139498352116527224e-01,1.122614043720351756e-01,1.110704675049943857e-01,1.096522637627366931e-01
1.030000000000000000e+02,9.522624288521794322e-02,8.397802154654863960e-02,7.383782423186199817e-02,1.028821428568691132e-01,1.043952476559300013e-01,1.053285700498361455e-01,9.817535410830209586e-02,1.222021639510475904e-01,1.122612955143653390e-01,1.110704640944605998e-01,1.096522647051931948e-01
1.040000000000000000e+02,8.959508978155446279e-02,8.098120619258707131e-02,6.628088492312270152e-02,9.891619738847566567e-02,9.843813504978768392e-02,9.895208971431269929e-02,1.070095190437728994e-01,1.286112745335882268e-01,1.122610986178700782e-01,1.110704662280046912e-01,1.096522597008814381e-01
1.050000000000000000e+02,7.540089943824430929e-02,8.910122326902224221e-02,8.031067681950689041e-02,9.980557420130499457e-02,8.948113008837858817e-02,8.901314478338978597e-02,1.178401111433530490e-01,1.149028870283795162e-01,1.122608640048366885e-01,1.110704641550841199e-01,1.096522516614129028e-01
1.060000000000000000e+02,7.765911178657271263e-02,9.396540009631518253e-02,9.352358463027168889e-02,1.000236917277557286e-01,7.387984884754150716e-02,7.464728028334359500e-02,1.272152730152414646e-01,9.427931651504370403e-02,1.122606411693726075e-01,1.110704646645635507e-01,1.096522484421788429e-01
1.070000000000000000e+02,8.928684947616440104e-02,9.151770780330541200e-02,9.817001294345754914e-02,9.697990525882881074e-02,6.719276648557882814e-02,7.445273440484022343e-02,1.206671874423008994e-01,8.692608008289727517e-02,1.122604866914458516e-01,1.110704663728071806e-01,1.096522529956254349e-01
1.080000000000000000e+02,9.474598096365398348e-02,7.722961782482774817e-02,9.233440978030496571e-02,9.006973098743184525e-02,8.266059331579445058e-02,8.956353372859349182e-02,1.108315756040243738e-01,8.453468923584159245e-02,1.122604494938210795e-01,1.110704690982160375e-01,1.096522633614099573e-01
1.090000000000000000e+02,9.032648883729645084e-02,7.030756958984443750e-02,8.856803153591132072e-02,7.460664192755082913e-02,9.642567379117274184e-02,1.014003809651101568e-01,1.049609240989026332e-01,8.800511764349124022e-02,1.122605318387926987e-01,1.110704752567577558e-01,1.096522759369680522e-01
1.100000000000000000e+02,7.702445743284434820e-02,8.267517220218156826e-02,9.349737275369089662e-02,6.496855610707152895e-02,1.058355015519509695e-01,1.120052449641240622e-01,9.909703234667949223e-02,9.421105567875048825e-02,1.122606830742112899e-01,1.110704759262197694e-01,1.096522860215355805e-01
1.110000000000000000e+02,8.038048765340341517e-02,9.350634194942587796e-02,9.535048038108426272e-02,7.865434726558979961e-02,1.101561484169493454e-01,1.193993332299103372e-01,8.815780307995219056e-02,9.861854361409974623e-02,1.122608673555733766e-01,1.110704777243685243e-01,1.096522961747592451e-01
1.120000000000000000e+02,9.114483017519144081e-02,9.531914230869774352e-02,9.188189708036414993e-02,9.358086028765996711e-02,1.096932928302016691e-01,1.181340758986184208e-01,7.793713718074753161e-02,1.035721426835353454e-01,1.122610420562643180e-01,1.110704813281335468e-01,1.096522955317992820e-01
1.130000000000000000e+02,9.522726976894685391e-02,8.497746079438193989e-02,7.830204339463861518e-02,1.013917186648549129e-01,1.079569671807933812e-01,1.117076482605263710e-01,8.442906330646536561e-02,1.088987000326682580e-01,1.122611667231457055e-01,1.110704785471360728e-01,1.096522889432354902e-01
1.140000000000000000e+02,9.002476718486217278e-02,8.057651543623478574e-02,6.592083094278398947e-02,1.012119176880355853e-01,1.019902267157061920e-01,1.041526567138993248e-01,9.532544128981568221e-02,1.151270397561679343e-01,1.122612240730282429e-01,1.110704706695932603e-01,1.096522872569375834e-01
1.150000000000000000e+02,7.576371127380780723e-02,8.837069431912307482e-02,7.584443534431571654e-02,9.869730340839545646e-02,9.560190751077204951e-02,9.748776359352621934e-02,1.045746598941857952e-01,1.238833719543051687e-01,1.122612014589060847e-01,1.110704634868218410e-01,1.096522755132332827e-01
1.160000000000000000e+02,7.723229185809958597e-02,9.377103219323880412e-02,9.098518027800514552e-02,1.005596546744846748e-01,8.382876570872664634e-02,8.597818178721294835e-02,1.144708724819425427e-01,1.280145124240541499e-01,1.122611107364092364e-01,1.110704600721001828e-01,1.096522728388007878e-01
1.170000000000000000e+02,8.888931029683475038e-02,9.228596404811086062e-02,9.770074690336642831e-02,9.847373768764110247e-02,6.872415334322999614e-02,7.263816134784870093e-02,1.260562123551003388e-01,1.102667038184129283e-01,1.122609743074027278e-01,1.110704826474999962e-01,1.096522668653813065e-01
1.180000000000000000e+02,9.465405607970456270e-02,7.921340620048039627e-02,9.455190798299439869e-02,9.365703192493228524e-02,7.153526006185531583e-02,7.715961292308952391e-02,1.232729904265156967e-01,9.202681512008546727e-02,1.122608254484439433e-01,1.110704620088909245e-01,1.096522670764288887e-01
1.190000000000000000e+02,9.117950377066688650e-02,6.992002629412927273e-02,8.810428545774098841e-02,8.176736694412063688e-02,8.865297670457933377e-02,9.210034053960411415e-02,1.133158865833417128e-01,8.624131709873891771e-02,1.122606995574655930e-01,1.110704674413469512e-01,1.096522641879565108e-01
1.200000000000000000e+02,7.755954790849300950e-02,8.062767888050423326e-02,9.241292922131098819e-02,6.632960174732917269e-02,1.002651369624769362e-01,1.032620359297971163e-01,1.062765762308059275e-01,8.465040629138632922e-02,1.122606233476422383e-01,1.110704729476904296e-01,1.096522631354057559e-01
1.210000000000000000e+02,7.972809563770980046e-02,9.258012333361417823e-02,9.531481407045123977e-02,7.092421381045153905e-02,1.086703128774524074e-01,1.139270237934261465e-01,1.011409579590009655e-01,8.922239755507856140e-02,1.122606092269861355e-01,1.110704767350351452e-01,1.096522629705555391e-01
1.220000000000000000e+02,9.073700208825756508e-02,9.566312832998544180e-02,9.340825788956319542e-02,8.862601516052405481e-02,1.095238861580618284e-01,1.194057800194081309e-01,9.215412832095791484e-02,9.497815872310517993e-02,1.122606596037202947e-01,1.110704797190984056e-01,1.096522645726361600e-01
1.230000000000000000e+02,9.521679588321957377e-02,8.715669598260630813e-02,8.258752373351496701e-02,9.876220555989456695e-02,1.097674933748458287e-01,1.174003804020766900e-01,7.972732880297166147e-02,9.948110113694857981e-02,1.122607583474938969e-01,1.110704846943923879e-01,1.096522472710360907e-01
1.240000000000000000e+02,9.069559092708341652e-02,8.010989569484099071e-02,6.709045109271885576e-02,1.028726349108972371e-01,1.055748222567464006e-01,1.100555497859144333e-01,8.121645444615098464e-02,1.044390129302356918e-01,1.122608841606071717e-01,1.110704821977307605e-01,1.096522264362434218e-01
1.250000000000000000e+02,7.629417418508689652e-02,8.719540725108421153e-02,7.174462743418168198e-02,9.858575027827748416e-02,9.977425219368353526e-02,1.029347321612898436e-01,9.239672117854025313e-02,1.098185207458901580e-01,1.122610050202926951e-01,1.110704746911767710e-01,1.096522132068039751e-01
1.260000000000000000e+02,7.646137960084306573e-02,9.341288109533120443e-02,8.834187593943841621e-02,1.001046662045721597e-01,9.205817798342255665e-02,9.594270622122592906e-02,1.019745702834234380e-01,1.165060423353452140e-01,1.122610936545982152e-01,1.110704731481231972e-01,1.096522112121044723e-01
1.270000000000000000e+02,8.787371625058655600e-02,9.297447578763144704e-02,9.677261415495795605e-02,9.974856847786291170e-02,7.747494715003011567e-02,8.343846389153268539e-02,1.112501608860259894e-01,1.253592526051288403e-01,1.122611340425481025e-01,1.110704718563891302e-01,1.096522275037751654e-01
1.280000000000000000e+02,9.438802205692110869e-02,8.168060342957637887e-02,9.659113493245886917e-02,9.647586599373678129e-02,6.657569393284787362e-02,7.148285841274323871e-02,1.232542925381209520e-01,1.266948655679757674e-01,1.122611190016244292e-01,1.110704676748000552e-01,1.096522510121087229e-01


==> xvel_freq_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,1.484375000000000000e-01,1.484375000000000000e-01,1.484375000000000000e-01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03,7.812500000000000000e-03
8.500000000000000000e+01,1.562500000000000000e-01,1.562500000000000000e-01,1.562500000000000000e-01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.000000000000000000e+02,1.718750000000000000e-01,1.718750000000000000e-01,1.718750000000000000e-01,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.250000000000000000e+02,1.875000000000000000e-01,1.875000000000000000e-01,1.875000000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.812500000000000000e-03,4.687500000000000000e-02
1.500000000000000000e+02,2.031250000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-03,7.812500000000000000e-03
1.750000000000000000e+02,2.109375000000000000e-01,2.031250000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-03
2.000000000000000000e+02,2.187500000000000000e-01,2.109375000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,5.468750000000000000e-02,5.468750000000000000e-02


==> xvel_freq_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,1.562500000000000000e-01,1.484375000000000000e-01,1.484375000000000000e-01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,5.468750000000000000e-02,4.921875000000000000e-01,4.843750000000000000e-01,4.843750000000000000e-01
8.500000000000000000e+01,1.640625000000000000e-01,1.640625000000000000e-01,1.640625000000000000e-01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,1.015625000000000000e-01,4.687500000000000000e-02,4.843750000000000000e-01,4.843750000000000000e-01
1.000000000000000000e+02,1.796875000000000000e-01,1.796875000000000000e-01,1.718750000000000000e-01,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,6.250000000000000000e-02,1.015625000000000000e-01,4.843750000000000000e-01,4.921875000000000000e-01
1.250000000000000000e+02,1.953125000000000000e-01,1.953125000000000000e-01,1.953125000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,4.687500000000000000e-02,4.921875000000000000e-01,7.812500000000000000e-03
1.500000000000000000e+02,2.109375000000000000e-01,1.953125000000000000e-01,2.031250000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,4.843750000000000000e-01,5.000000000000000000e-01
1.750000000000000000e+02,2.109375000000000000e-01,2.187500000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,4.687500000000000000e-02,3.906250000000000000e-02,4.843750000000000000e-01
2.000000000000000000e+02,2.265625000000000000e-01,2.187500000000000000e-01,1.093750000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,2.343750000000000000e-02


==> xvel_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,9.230729192495346069e-02,9.038127958774566650e-02,7.023673504590988159e-02,9.204823523759841919e-02,1.141811162233352661e-01,1.146617606282234192e-01,1.156594231724739075e-01,8.701312541961669922e-02,1.119231134653091431e-01,1.112902685999870300e-01,1.092223823070526123e-01
2.000000000000000000e+00,9.310748428106307983e-02,7.891124486923217773e-02,6.783243268728256226e-02,1.014251857995986938e-01,1.143991127610206604e-01,1.048986837267875671e-01,1.297394037246704102e-01,9.151390194892883301e-02,1.119692698121070862e-01,1.114066094160079956e-01,1.091990545392036438e-01
3.000000000000000000e+00,7.911675423383712769e-02,7.194834202527999878e-02,8.437553048133850098e-02,1.028869375586509705e-01,1.086853817105293274e-01,9.966982156038284302e-02,1.258154362440109253e-01,9.848003089427947998e-02,1.120471507310867310e-01,1.113381460309028625e-01,1.092339754104614258e-01
4.000000000000000000e+00,7.239031046628952026e-02,8.919271081686019897e-02,9.536359459161758423e-02,9.979096055030822754e-02,1.019885540008544922e-01,8.960962295532226562e-02,1.111461818218231201e-01,1.041701585054397583e-01,1.119796484708786011e-01,1.113033890724182129e-01,1.093863844871520996e-01
5.000000000000000000e+00,8.970362693071365356e-02,9.514854848384857178e-02,9.789645671844482422e-02,1.029631346464157104e-01,9.438011795282363892e-02,7.566569745540618896e-02,1.033026948571205139e-01,1.091684401035308838e-01,1.120798066258430481e-01,1.111980378627777100e-01,1.092512682080268860e-01
6.000000000000000000e+00,9.357058256864547729e-02,9.001171588897705078e-02,9.625522792339324951e-02,9.896287322044372559e-02,7.943417876958847046e-02,7.544818520545959473e-02,1.000483706593513489e-01,1.160160526633262634e-01,1.121529340744018555e-01,1.113307923078536987e-01,1.095460802316665649e-01
7.000000000000000000e+00,8.754847198724746704e-02,8.194740116596221924e-02,9.048164635896682739e-02,8.943735063076019287e-02,6.693966686725616455e-02,9.062408655881881714e-02,8.940018713474273682e-02,1.266140341758728027e-01,1.121561601758003235e-01,1.113649085164070129e-01,1.093476861715316772e-01
8.000000000000000000e+00,7.300993055105209351e-02,8.835941553115844727e-02,9.184496104717254639e-02,7.421723753213882446e-02,8.016820996999740601e-02,1.034402176737785339e-01,7.909713685512542725e-02,1.229285448789596558e-01,1.120073944330215454e-01,1.112970784306526184e-01,1.092410907149314880e-01
9.000000000000000000e+00,7.857672870159149170e-02,9.374519437551498413e-02,9.180179983377456665e-02,6.326092034578323364e-02,9.441283345222473145e-02,1.147924289107322693e-01,8.553151041269302368e-02,1.071304082870483398e-01,1.120418012142181396e-01,1.112896874547004700e-01,1.092525348067283630e-01
1.000000000000000000e+01,9.159116446971893311e-02,9.380884468555450439e-02,9.358120709657669067e-02,7.923964411020278931e-02,1.060704514384269714e-01,1.228154525160789490e-01,9.682500362396240234e-02,9.583449363708496094e-02,1.120677292346954346e-01,1.112649440765380859e-01,1.091982126235961914e-01
1.100000000000000000e+01,9.494385123252868652e-02,8.095344901084899902e-02,8.205196261405944824e-02,9.349073469638824463e-02,1.140166372060775757e-01,1.171246692538261414e-01,1.074943467974662781e-01,9.108254313468933105e-02,1.122189611196517944e-01,1.112499386072158813e-01,1.093620136380195618e-01
1.200000000000000000e+01,8.284500986337661743e-02,7.192162424325942993e-02,6.663094460964202881e-02,1.026018038392066956e-01,1.123923510313034058e-01,1.095835641026496887e-01,1.186664104461669922e-01,8.710536360740661621e-02,1.121407076716423035e-01,1.113595068454742432e-01,1.092646196484565735e-01
1.300000000000000000e+01,7.448291033506393433e-02,8.255381137132644653e-02,7.774001359939575195e-02,1.044320315122604370e-01,1.114352345466613770e-01,1.021278128027915955e-01,1.315947324037551880e-01,9.081429988145828247e-02,1.121468022465705872e-01,1.112800464034080505e-01,1.092287227511405945e-01
1.400000000000000000e+01,8.537274599075317383e-02,9.301626682281494141e-02,9.056340157985687256e-02,1.006490811705589294e-01,1.033952459692955017e-01,9.053923934698104858e-02,1.235451996326446533e-01,9.655392915010452271e-02,1.120820045471191406e-01,1.113154739141464233e-01,1.093216091394424438e-01
1.500000000000000000e+01,9.324814379215240479e-02,9.268216788768768311e-02,9.705829620361328125e-02,1.012773290276527405e-01,9.316220134496688843e-02,7.608730345964431763e-02,1.067314743995666504e-01,1.026062741875648499e-01,1.123970597982406616e-01,1.112499833106994629e-01,1.097459122538566589e-01
1.600000000000000000e+01,8.838155865669250488e-02,8.190961927175521851e-02,9.486900269985198975e-02,9.724587202072143555e-02,8.069487661123275757e-02,7.419843971729278564e-02,9.585060924291610718e-02,1.064524427056312561e-01,1.123279184103012085e-01,1.111540049314498901e-01,1.092351377010345459e-01
1.700000000000000000e+01,7.160354405641555786e-02,8.294016867876052856e-02,9.033918380737304688e-02,9.496721625328063965e-02,6.717234104871749878e-02,8.633650839328765869e-02,8.876132965087890625e-02,1.125600412487983704e-01,1.122278347611427307e-01,1.112599968910217285e-01,1.092792227864265442e-01
1.800000000000000000e+01,7.730888575315475464e-02,8.961357921361923218e-02,9.357359260320663452e-02,8.302387595176696777e-02,8.161684870719909668e-02,9.995684027671813965e-02,7.968866080045700073e-02,1.251772493124008179e-01,1.118662431836128235e-01,1.112623363733291626e-01,1.092978641390800476e-01
1.900000000000000000e+01,9.207723289728164673e-02,9.283924847841262817e-02,9.452275931835174561e-02,6.642142683267593384e-02,9.398205578327178955e-02,1.114071384072303772e-01,8.146139979362487793e-02,1.259793043136596680e-01,1.119556725025177002e-01,1.113298684358596802e-01,1.093358844518661499e-01
2.000000000000000000e+01,9.467791020870208740e-02,9.002861380577087402e-02,8.958634734153747559e-02,7.317013293504714966e-02,1.072183623909950256e-01,1.218844503164291382e-01,9.336210042238235474e-02,1.136705279350280762e-01,1.120706498622894287e-01,1.111908257007598877e-01,1.094114407896995544e-01
2.100000000000000000e+01,8.638776093721389771e-02,7.299166172742843628e-02,7.488725334405899048e-02,8.998037129640579224e-02,1.162528917193412781e-01,1.231685280799865723e-01,1.013838425278663635e-01,9.740070253610610962e-02,1.120203733444213867e-01,1.113334447145462036e-01,1.092795506119728088e-01
2.200000000000000000e+01,7.741904258728027344e-02,7.577253133058547974e-02,6.565234065055847168e-02,1.011169254779815674e-01,1.164139062166213989e-01,1.136290729045867920e-01,1.128386110067367554e-01,9.224937856197357178e-02,1.121081337332725525e-01,1.113992407917976379e-01,1.091909185051918030e-01
2.300000000000000000e+01,7.964204996824264526e-02,8.840306103229522705e-02,8.170426636934280396e-02,1.052159965038299561e-01,1.109690666198730469e-01,1.047848388552665710e-01,1.220427080988883972e-01,8.791606128215789795e-02,1.121490448713302612e-01,1.113782972097396851e-01,1.093568056821823120e-01
2.400000000000000000e+01,9.274161607027053833e-02,9.472882002592086792e-02,9.377574920654296875e-02,9.902546554803848267e-02,1.031055599451065063e-01,9.699273854494094849e-02,1.313190609216690063e-01,8.986952155828475952e-02,1.120674237608909607e-01,1.114095821976661682e-01,1.092919781804084778e-01
2.500000000000000000e+01,9.369074553251266479e-02,9.286788105964660645e-02,9.706250578165054321e-02,9.891774505376815796e-02,9.315852820873260498e-02,8.346193283796310425e-02,1.179180741310119629e-01,9.344526380300521851e-02,1.121377572417259216e-01,1.114117279648780823e-01,1.094106733798980713e-01
2.600000000000000000e+01,8.068717271089553833e-02,8.180391788482666016e-02,9.324598312377929688e-02,9.688100218772888184e-02,7.726027816534042358e-02,7.283713668584823608e-02,1.058146432042121887e-01,9.777447581291198730e-02,1.121426299214363098e-01,1.113441213965415955e-01,1.093020439147949219e-01
2.700000000000000000e+01,7.149205356836318970e-02,8.222623914480209351e-02,9.292167425155639648e-02,9.234598278999328613e-02,6.699804216623306274e-02,8.441218733787536621e-02,1.009789630770683289e-01,1.026109457015991211e-01,1.121051311492919922e-01,1.113264933228492737e-01,1.092355325818061829e-01
2.800000000000000000e+01,8.101112395524978638e-02,8.884686231613159180e-02,9.300930798053741455e-02,8.110386133193969727e-02,7.829074561595916748e-02,9.797541797161102295e-02,9.600797295570373535e-02,1.091932728886604309e-01,1.120278760790824890e-01,1.114517822861671448e-01,1.092905700206756592e-01
2.900000000000000000e+01,9.284313023090362549e-02,9.302393347024917603e-02,9.422249346971511841e-02,6.621703505516052246e-02,9.215272217988967896e-02,1.079509183764457703e-01,8.359993249177932739e-02,1.180148199200630188e-01,1.121293604373931885e-01,1.112878471612930298e-01,1.093315258622169495e-01
3.000000000000000000e+01,9.392337501049041748e-02,8.834452182054519653e-02,8.622213453054428101e-02,7.183670997619628906e-02,1.049154400825500488e-01,1.193590834736824036e-01,7.921352982521057129e-02,1.280840486288070679e-01,1.121158599853515625e-01,1.113246977329254150e-01,1.092846244573593140e-01
3.100000000000000000e+01,8.257729560136795044e-02,7.320340722799301147e-02,7.100964337587356567e-02,9.036728739738464355e-02,1.130554005503654480e-01,1.225531622767448425e-01,9.235548973083496094e-02,1.252628713846206665e-01,1.120408922433853149e-01,1.113486066460609436e-01,1.092511489987373352e-01
3.200000000000000000e+01,7.469470798969268799e-02,8.050504326820373535e-02,6.656409054994583130e-02,1.010805293917655945e-01,1.133549809455871582e-01,1.159683987498283386e-01,1.021810397505760193e-01,1.075868010520935059e-01,1.121223121881484985e-01,1.113806664943695068e-01,1.092395931482315063e-01
3.300000000000000000e+01,8.202952146530151367e-02,8.969508111476898193e-02,7.827294617891311646e-02,1.039993613958358765e-01,1.084236651659011841e-01,1.067591533064842224e-01,1.134648844599723816e-01,9.422445297241210938e-02,1.121173053979873657e-01,1.115237846970558167e-01,1.089944764971733093e-01
3.400000000000000000e+01,9.157594293355941772e-02,9.599806368350982666e-02,9.159725904464721680e-02,1.003590449690818787e-01,1.011168286204338074e-01,1.017445251345634460e-01,1.294684112071990967e-01,8.806916326284408569e-02,1.119822338223457336e-01,1.112816557288169861e-01,1.090643927454948425e-01
3.500000000000000000e+01,9.294793009757995605e-02,9.162168949842453003e-02,9.727376699447631836e-02,1.041712388396263123e-01,9.294047951698303223e-02,9.112755954265594482e-02,1.248332858085632324e-01,8.708749711513519287e-02,1.119359061121940613e-01,1.113463938236236572e-01,1.092009246349334717e-01
3.600000000000000000e+01,7.956206798553466797e-02,8.230581134557723999e-02,9.507682174444198608e-02,9.807388484477996826e-02,8.229276537895202637e-02,7.361202687025070190e-02,1.090616509318351746e-01,9.407426416873931885e-02,1.118159666657447815e-01,1.112703233957290649e-01,1.090754419565200806e-01
3.700000000000000000e+01,7.315529882907867432e-02,8.325065672397613525e-02,8.841058611869812012e-02,9.187487512826919556e-02,6.669499725103378296e-02,7.672082632780075073e-02,1.021433025598526001e-01,9.793976694345474243e-02,1.121138632297515869e-01,1.113152652978897095e-01,1.091166809201240540e-01
3.800000000000000000e+01,8.588464558124542236e-02,9.250234812498092651e-02,9.021777659654617310e-02,7.634095847606658936e-02,7.670557498931884766e-02,9.032969176769256592e-02,9.401940554380416870e-02,1.021840050816535950e-01,1.121882349252700806e-01,1.113035008311271667e-01,1.091681644320487976e-01
3.900000000000000000e+01,9.257317334413528442e-02,8.898653835058212280e-02,9.213976562023162842e-02,6.336836516857147217e-02,9.120404720306396484e-02,9.965719282627105713e-02,8.502835780382156372e-02,1.061923727393150330e-01,1.120984256267547607e-01,1.113956421613693237e-01,1.093812212347984314e-01
4.000000000000000000e+01,9.252256900072097778e-02,7.107444107532501221e-02,9.117705374956130981e-02,7.773398607969284058e-02,1.036374121904373169e-01,1.097512543201446533e-01,7.999463379383087158e-02,1.127555966377258301e-01,1.121111139655113220e-01,1.113673448562622070e-01,1.094096302986145020e-01
4.100000000000000000e+01,7.887051254510879517e-02,6.902200728654861450e-02,7.769718766212463379e-02,9.062198549509048462e-02,1.120063140988349915e-01,1.184530481696128845e-01,9.197484701871871948e-02,1.258614659309387207e-01,1.120651066303253174e-01,1.113950312137603760e-01,1.091487258672714233e-01
4.200000000000000000e+01,7.410587370395660400e-02,8.387245237827301025e-02,6.510059535503387451e-02,1.001392602920532227e-01,1.128539592027664185e-01,1.167552545666694641e-01,1.031136214733123779e-01,1.292007565498352051e-01,1.121279671788215637e-01,1.114290282130241394e-01,1.093416363000869751e-01
4.300000000000000000e+01,8.401108533143997192e-02,9.416424483060836792e-02,7.752898335456848145e-02,1.051509082317352295e-01,1.081891432404518127e-01,1.095286682248115540e-01,1.119148805737495422e-01,1.164703890681266785e-01,1.120817139744758606e-01,1.114641129970550537e-01,1.091399937868118286e-01
4.400000000000000000e+01,9.230847656726837158e-02,9.317281842231750488e-02,9.128401428461074829e-02,9.915082901716232300e-02,1.011667773127555847e-01,1.021705716848373413e-01,1.256403177976608276e-01,9.790712594985961914e-02,1.120811253786087036e-01,1.114047840237617493e-01,1.091496273875236511e-01
4.500000000000000000e+01,8.869349211454391479e-02,8.214209973812103271e-02,9.739104658365249634e-02,9.638061374425888062e-02,9.446573257446289062e-02,9.470000118017196655e-02,1.256671100854873657e-01,9.282988309860229492e-02,1.121016889810562134e-01,1.115720048546791077e-01,1.093671023845672607e-01
4.600000000000000000e+01,7.570204138755798340e-02,8.711712062358856201e-02,9.551779925823211670e-02,9.313818067312240601e-02,7.630476355552673340e-02,8.311539888381958008e-02,1.136776730418205261e-01,8.798316121101379395e-02,1.120700612664222717e-01,1.114519983530044556e-01,1.091660708189010620e-01
4.700000000000000000e+01,7.648869603872299194e-02,9.226303547620773315e-02,8.970480412244796753e-02,9.291472285985946655e-02,6.671025604009628296e-02,7.183827459812164307e-02,1.036112532019615173e-01,8.720891922712326050e-02,1.120977476239204407e-01,1.113168001174926758e-01,1.091671586036682129e-01
4.800000000000000000e+01,8.830703794956207275e-02,9.222713857889175415e-02,9.467779844999313354e-02,8.198714256286621094e-02,8.226964622735977173e-02,8.237999677658081055e-02,9.587205946445465088e-02,9.312067180871963501e-02,1.121127307415008545e-01,1.111685708165168762e-01,1.091443970799446106e-01
4.900000000000000000e+01,9.381736814975738525e-02,7.897394895553588867e-02,9.434112161397933960e-02,6.625361740589141846e-02,9.454172104597091675e-02,9.505672752857208252e-02,8.619113266468048096e-02,9.936781227588653564e-02,1.120112463831901550e-01,1.113927289843559265e-01,1.091039404273033142e-01
5.000000000000000000e+01,8.675109595060348511e-02,6.729017943143844604e-02,9.101328253746032715e-02,7.061145454645156860e-02,1.036345362663269043e-01,1.078877002000808716e-01,7.916312664747238159e-02,1.036104336380958557e-01,1.121202334761619568e-01,1.114596948027610779e-01,1.093032360076904297e-01
5.100000000000000000e+01,7.506213337182998657e-02,7.497692853212356567e-02,7.377292960882186890e-02,9.016720950603485107e-02,1.112394556403160095e-01,1.214438155293464661e-01,8.621083945035934448e-02,1.093731001019477844e-01,1.121340394020080566e-01,1.113441884517669678e-01,1.090150997042655945e-01
5.200000000000000000e+01,8.484009653329849243e-02,8.994109928607940674e-02,6.479138880968093872e-02,1.010202988982200623e-01,1.126005724072456360e-01,1.222071051597595215e-01,9.707651287317276001e-02,1.206457242369651794e-01,1.120770424604415894e-01,1.113151311874389648e-01,1.091401651501655579e-01
5.300000000000000000e+01,9.249147772789001465e-02,9.607105702161788940e-02,7.305509597063064575e-02,1.041079238057136536e-01,1.089767664670944214e-01,1.144011989235877991e-01,1.059317886829376221e-01,1.304215192794799805e-01,1.120454445481300354e-01,1.112820878624916077e-01,1.092957034707069397e-01
5.400000000000000000e+01,8.938649296760559082e-02,9.106254577636718750e-02,8.879240602254867554e-02,9.922148287296295166e-02,9.951306134462356567e-02,1.050390973687171936e-01,1.180831193923950195e-01,1.165004596114158630e-01,1.122614070773124695e-01,1.113359555602073669e-01,1.090720370411872864e-01
5.500000000000000000e+01,7.395937293767929077e-02,8.287340402603149414e-02,9.674920886754989624e-02,1.002104282379150391e-01,9.440831094980239868e-02,9.710860997438430786e-02,1.317016482353210449e-01,9.919413924217224121e-02,1.121233403682708740e-01,1.113861948251724243e-01,1.092359572649002075e-01
5.600000000000000000e+01,7.851225882768630981e-02,8.890295028686523438e-02,9.644097834825515747e-02,9.843692928552627563e-02,8.187668770551681519e-02,8.457992970943450928e-02,1.231966614723205566e-01,9.307610988616943359e-02,1.121570393443107605e-01,1.112987920641899109e-01,1.091729104518890381e-01
5.700000000000000000e+01,9.226036071777343750e-02,9.390076249837875366e-02,8.907425403594970703e-02,9.523632377386093140e-02,6.641031056642532349e-02,7.214251160621643066e-02,1.079907491803169250e-01,8.815009146928787231e-02,1.121191829442977905e-01,1.113268509507179260e-01,1.091460287570953369e-01
5.800000000000000000e+01,9.327258169651031494e-02,9.361379593610763550e-02,9.302879869937896729e-02,8.518724888563156128e-02,7.704424113035202026e-02,7.943259179592132568e-02,1.017709821462631226e-01,8.568461239337921143e-02,1.121403202414512634e-01,1.113475710153579712e-01,1.091052442789077759e-01
5.900000000000000000e+01,8.821299672126770020e-02,8.388219028711318970e-02,9.478782117366790771e-02,7.156779617071151733e-02,9.081510454416275024e-02,9.251204133033752441e-02,9.290154278278350830e-02,9.098937362432479858e-02,1.122168153524398804e-01,1.113286986947059631e-01,1.090803220868110657e-01
6.000000000000000000e+01,7.775295525789260864e-02,6.748529523611068726e-02,9.315568208694458008e-02,6.515625119209289551e-02,1.045261844992637634e-01,1.053170785307884216e-01,8.560825139284133911e-02,9.437703341245651245e-02,1.121361702680587769e-01,1.113954707980155945e-01,1.091905757784843445e-01
6.100000000000000000e+01,7.502346485853195190e-02,7.758939266204833984e-02,7.881299406290054321e-02,8.295288681983947754e-02,1.113028302788734436e-01,1.153599768877029419e-01,7.829910516738891602e-02,1.004169359803199768e-01,1.120617911219596863e-01,1.114308387041091919e-01,1.091577112674713135e-01
6.200000000000000000e+01,8.400772511959075928e-02,9.154714643955230713e-02,6.584661453962326050e-02,9.376102685928344727e-02,1.088821217417716980e-01,1.228276416659355164e-01,9.116253256797790527e-02,1.055031344294548035e-01,1.119675561785697937e-01,1.114551573991775513e-01,1.092306002974510193e-01
6.300000000000000000e+01,9.122905135154724121e-02,9.568646550178527832e-02,7.243617624044418335e-02,1.027494072914123535e-01,1.070240288972854614e-01,1.222900375723838806e-01,1.011986881494522095e-01,1.130480393767356873e-01,1.120553836226463318e-01,1.114298179745674133e-01,1.091893240809440613e-01
6.400000000000000000e+01,9.142956882715225220e-02,8.834218978881835938e-02,8.836185932159423828e-02,1.023454517126083374e-01,1.011239513754844666e-01,1.139191314578056335e-01,1.117022857069969177e-01,1.234897226095199585e-01,1.120504960417747498e-01,1.114640980958938599e-01,1.091379523277282715e-01
6.500000000000000000e+01,8.695908635854721069e-02,7.971203327178955078e-02,9.670826792716979980e-02,9.950017184019088745e-02,9.207958728075027466e-02,1.063319370150566101e-01,1.302226334810256958e-01,1.284493505954742432e-01,1.120572835206985474e-01,1.113986447453498840e-01,1.092565208673477173e-01
6.600000000000000000e+01,7.705335319042205811e-02,8.666265010833740234e-02,9.561597555875778198e-02,9.927098453044891357e-02,7.537532597780227661e-02,9.645945578813552856e-02,1.275304257869720459e-01,1.181059703230857849e-01,1.119839474558830261e-01,1.112612932920455933e-01,1.093015000224113464e-01
6.700000000000000000e+01,8.384760469198226929e-02,9.204673767089843750e-02,8.782278746366500854e-02,9.694894403219223022e-02,6.632867455482482910e-02,8.193613588809967041e-02,1.136564612388610840e-01,1.001062616705894470e-01,1.119286939501762390e-01,1.114984974265098572e-01,1.092671602964401245e-01
6.800000000000000000e+01,9.350804239511489868e-02,9.063977748155593872e-02,8.827596902847290039e-02,8.905125409364700317e-02,8.086877316236495972e-02,7.244203239679336548e-02,1.039779931306838989e-01,9.252373874187469482e-02,1.119372174143791199e-01,1.113228797912597656e-01,1.095540225505828857e-01
6.900000000000000000e+01,9.098161756992340088e-02,7.311328500509262085e-02,9.165361523628234863e-02,7.139959186315536499e-02,9.370800852775573730e-02,8.295371383428573608e-02,9.685641527175903320e-02,8.787776529788970947e-02,1.119696050882339478e-01,1.112203821539878845e-01,1.092416197061538696e-01
7.000000000000000000e+01,7.555182278156280518e-02,6.956946849822998047e-02,9.436497837305068970e-02,6.509272754192352295e-02,1.036969274282455444e-01,9.800314903259277344e-02,8.773561567068099976e-02,8.489422500133514404e-02,1.120092198252677917e-01,1.112394332885742188e-01,1.092565357685089111e-01
7.100000000000000000e+01,7.412612438201904297e-02,8.383350819349288940e-02,8.498977869749069214e-02,7.965001463890075684e-02,1.133883744478225708e-01,1.102753207087516785e-01,7.883784919977188110e-02,9.137303382158279419e-02,1.119800806045532227e-01,1.113646924495697021e-01,1.095966100692749023e-01
7.200000000000000000e+01,8.417986333370208740e-02,9.429887682199478149e-02,6.910310685634613037e-02,9.356031566858291626e-02,1.107547879219055176e-01,1.197162121534347534e-01,8.708644658327102661e-02,9.900322556495666504e-02,1.119677647948265076e-01,1.114825159311294556e-01,1.092963144183158875e-01
7.300000000000000000e+01,9.126386046409606934e-02,9.324459731578826904e-02,6.673153489828109741e-02,1.029475182294845581e-01,1.085539162158966064e-01,1.225339099764823914e-01,9.706271439790725708e-02,1.026932224631309509e-01,1.119515448808670044e-01,1.114466115832328796e-01,1.093167886137962341e-01
7.400000000000000000e+01,9.262208640575408936e-02,8.144687861204147339e-02,8.306490629911422729e-02,1.007681861519813538e-01,1.034927591681480408e-01,1.197025403380393982e-01,1.067710742354393005e-01,1.069528013467788696e-01,1.118340045213699341e-01,1.113917976617813110e-01,1.092715635895729065e-01
7.500000000000000000e+01,7.892926037311553955e-02,8.050077408552169800e-02,9.463485330343246460e-02,1.013595908880233765e-01,9.903291612863540649e-02,1.088487356901168823e-01,1.195232421159744263e-01,1.138067394495010376e-01,1.118315532803535461e-01,1.115579530596733093e-01,1.093664690852165222e-01
7.600000000000000000e+01,8.040462434291839600e-02,8.831308037042617798e-02,9.781547635793685913e-02,9.992844611406326294e-02,9.136923402547836304e-02,1.016456708312034607e-01,1.315337866544723511e-01,1.284611225128173828e-01,1.120496913790702820e-01,1.112539172172546387e-01,1.093115583062171936e-01
7.700000000000000000e+01,9.258383512496948242e-02,9.319446235895156860e-02,9.533951431512832642e-02,9.516420960426330566e-02,7.565551251173019409e-02,8.691067993640899658e-02,1.257472783327102661e-01,1.227794662117958069e-01,1.119735762476921082e-01,1.114843562245368958e-01,1.095354706048965454e-01
7.800000000000000000e+01,9.342821687459945679e-02,8.712059259414672852e-02,9.139493107795715332e-02,8.703430742025375366e-02,6.616848707199096680e-02,7.343360036611557007e-02,1.116555929183959961e-01,1.068241968750953674e-01,1.119267567992210388e-01,1.112968847155570984e-01,1.093432381749153137e-01
7.900000000000000000e+01,8.285778015851974487e-02,7.189355790615081787e-02,9.691032022237777710e-02,7.167307287454605103e-02,8.213185518980026245e-02,7.816763222217559814e-02,1.059657782316207886e-01,9.484747797250747681e-02,1.119001135230064392e-01,1.115471646189689636e-01,1.093214452266693115e-01
8.000000000000000000e+01,7.333646714687347412e-02,6.944020837545394897e-02,9.486576914787292480e-02,6.373613327741622925e-02,9.600488841533660889e-02,9.111359715461730957e-02,9.732084721326828003e-02,8.874462544918060303e-02,1.118767708539962769e-01,1.114609241485595703e-01,1.092469990253448486e-01
8.100000000000000000e+01,7.963602244853973389e-02,8.618663251399993896e-02,8.882222324609756470e-02,8.257251977920532227e-02,1.069905012845993042e-01,1.020326539874076843e-01,8.521115034818649292e-02,8.532401919364929199e-02,1.119201853871345520e-01,1.112899109721183777e-01,1.093010082840919495e-01
8.200000000000000000e+01,9.164688736200332642e-02,9.433716535568237305e-02,7.489980012178421021e-02,9.436044096946716309e-02,1.104508116841316223e-01,1.124874949455261230e-01,7.883515208959579468e-02,9.142813831567764282e-02,1.118628978729248047e-01,1.113966628909111023e-01,1.092324927449226379e-01
8.300000000000000000e+01,9.226844459772109985e-02,9.213849902153015137e-02,6.557004153728485107e-02,1.026733666658401489e-01,1.113435924053192139e-01,1.235066875815391541e-01,9.054111689329147339e-02,9.716571867465972900e-02,1.118724122643470764e-01,1.115473881363868713e-01,1.093313619494438171e-01
8.400000000000000000e+01,8.312405645847320557e-02,7.989123463630676270e-02,7.560890167951583862e-02,1.058711558580398560e-01,1.080076992511749268e-01,1.217084079980850220e-01,1.008748486638069153e-01,1.007211506366729736e-01,1.120646968483924866e-01,1.114531904458999634e-01,1.092362701892852783e-01
8.500000000000000000e+01,7.766212522983551025e-02,8.140034228563308716e-02,9.080066531896591187e-02,1.019137352705001831e-01,1.004071906208992004e-01,1.122974827885627747e-01,1.119629219174385071e-01,1.089536845684051514e-01,1.120298579335212708e-01,1.114056706428527832e-01,1.092757731676101685e-01
8.600000000000000000e+01,9.010025858879089355e-02,9.159255027770996094e-02,9.746199101209640503e-02,1.014672517776489258e-01,9.139346331357955933e-02,1.022198200225830078e-01,1.227579265832901001e-01,1.158763319253921509e-01,1.119393333792686462e-01,1.112705245614051819e-01,1.092755571007728577e-01
8.700000000000000000e+01,9.320588409900665283e-02,9.310346096754074097e-02,9.596291929483413696e-02,9.655652940273284912e-02,7.260988652706146240e-02,9.146723151206970215e-02,1.315094232559204102e-01,1.275876164436340332e-01,1.119541674852371216e-01,1.114682257175445557e-01,1.092834696173667908e-01
8.800000000000000000e+01,9.105715155601501465e-02,8.231496810913085938e-02,8.925676345825195312e-02,9.125842154026031494e-02,6.727334111928939819e-02,7.825445383787155151e-02,1.201962083578109741e-01,1.256440728902816772e-01,1.117297634482383728e-01,1.114017665386199951e-01,1.093329042196273804e-01
8.900000000000000000e+01,7.729985564947128296e-02,6.897260248661041260e-02,9.103160351514816284e-02,7.706194370985031128e-02,8.497039228677749634e-02,7.290563732385635376e-02,1.060317605733871460e-01,1.092426255345344543e-01,1.119096428155899048e-01,1.114532351493835449e-01,1.093060821294784546e-01
9.000000000000000000e+01,7.444080710411071777e-02,7.296975702047348022e-02,9.566809982061386108e-02,6.420923024415969849e-02,9.959992766380310059e-02,8.663637191057205200e-02,1.019186004996299744e-01,9.330689907073974609e-02,1.120002493262290955e-01,1.114652827382087708e-01,1.093192324042320251e-01
9.100000000000000000e+01,8.523761481046676636e-02,8.874467760324478149e-02,9.421923011541366577e-02,7.550770044326782227e-02,1.067044213414192200e-01,1.006125062704086304e-01,9.251075237989425659e-02,8.912093937397003174e-02,1.119116693735122681e-01,1.113810613751411438e-01,1.092877835035324097e-01
9.200000000000000000e+01,9.271052479743957520e-02,9.543837606906890869e-02,8.310455828905105591e-02,9.224453568458557129e-02,1.128061339259147644e-01,1.119040325284004211e-01,8.006806671619415283e-02,8.529524505138397217e-02,1.118516921997070312e-01,1.114862486720085144e-01,1.092333644628524780e-01
9.300000000000000000e+01,9.179548919200897217e-02,8.911769092082977295e-02,6.675606220960617065e-02,1.013808920979499817e-01,1.139950305223464966e-01,1.216997280716896057e-01,8.332137763500213623e-02,8.899671584367752075e-02,1.119061261415481567e-01,1.114588379859924316e-01,1.093313694000244141e-01
9.400000000000000000e+01,7.961701601743698120e-02,8.124190568923950195e-02,7.186892628669738770e-02,1.074621155858039856e-01,1.112447008490562439e-01,1.214205920696258545e-01,9.463980048894882202e-02,9.494922310113906860e-02,1.119651049375534058e-01,1.114409863948822021e-01,1.092349588871002197e-01
9.500000000000000000e+01,7.875441759824752808e-02,8.563019335269927979e-02,8.686126023530960083e-02,1.011025607585906982e-01,1.034361422061920166e-01,1.135020703077316284e-01,1.004758700728416443e-01,1.011435315012931824e-01,1.119593083858489990e-01,1.113779097795486450e-01,1.092723533511161804e-01
9.600000000000000000e+01,9.142280369997024536e-02,9.269248694181442261e-02,9.670890867710113525e-02,1.008145734667778015e-01,9.444598853588104248e-02,1.060324087738990784e-01,1.135986223816871643e-01,1.056764870882034302e-01,1.119247674942016602e-01,1.114234626293182373e-01,1.093056574463844299e-01
9.700000000000000000e+01,9.318288415670394897e-02,9.196294099092483521e-02,9.746316820383071899e-02,9.404841065406799316e-02,7.750862836837768555e-02,9.986476600170135498e-02,1.246002987027168274e-01,1.120264753699302673e-01,1.120517849922180176e-01,1.116034761071205139e-01,1.093303710222244263e-01
9.800000000000000000e+01,9.274532645940780640e-02,7.795229554176330566e-02,9.036219120025634766e-02,8.839051425457000732e-02,6.605030596256256104e-02,8.773937821388244629e-02,1.268684864044189453e-01,1.217201799154281616e-01,1.119853109121322632e-01,1.114710345864295959e-01,1.094889566302299500e-01
9.900000000000000000e+01,7.916133105754852295e-02,7.084093987941741943e-02,9.406167268753051758e-02,7.152914255857467651e-02,7.898709177970886230e-02,7.096783816814422607e-02,1.092234104871749878e-01,1.274311542510986328e-01,1.121749281883239746e-01,1.115234419703483582e-01,1.093058586120605469e-01
1.000000000000000000e+02,7.611721009016036987e-02,8.554407954216003418e-02,9.498646110296249390e-02,6.659260392189025879e-02,9.444133192300796509e-02,8.232245594263076782e-02,9.738838672637939453e-02,1.154650375247001648e-01,1.121225431561470032e-01,1.114222109317779541e-01,1.092286407947540283e-01
1.010000000000000000e+02,8.553950488567352295e-02,9.405037015676498413e-02,9.035588800907135010e-02,8.285994082689285278e-02,1.042911708354949951e-01,9.567262232303619385e-02,9.398377686738967896e-02,9.600577503442764282e-02,1.120806932449340820e-01,1.113595142960548401e-01,1.092699840664863586e-01
1.020000000000000000e+02,9.411831200122833252e-02,9.188360720872879028e-02,7.564256340265274048e-02,9.447782486677169800e-02,1.138584092259407043e-01,1.088469102978706360e-01,8.886386454105377197e-02,8.843881636857986450e-02,1.121848598122596741e-01,1.114432215690612793e-01,1.092465147376060486e-01
1.030000000000000000e+02,8.883104473352432251e-02,7.973882555961608887e-02,6.353664398193359375e-02,1.006930619478225708e-01,1.111453473567962646e-01,1.194221824407577515e-01,7.931294292211532593e-02,8.680536597967147827e-02,1.120641231536865234e-01,1.114059239625930786e-01,1.093337163329124451e-01
1.040000000000000000e+02,7.463855296373367310e-02,8.083406835794448853e-02,7.515434175729751587e-02,9.657840430736541748e-02,1.134404763579368591e-01,1.218931898474693298e-01,8.589958399534225464e-02,8.923297375440597534e-02,1.119501143693923950e-01,1.115208342671394348e-01,1.092176884412765503e-01
1.050000000000000000e+02,7.401515543460845947e-02,8.942979574203491211e-02,8.840293437242507935e-02,9.822898358106613159e-02,1.026139929890632629e-01,1.130353584885597229e-01,9.773699939250946045e-02,9.565144777297973633e-02,1.120158061385154724e-01,1.114922165870666504e-01,1.093040630221366882e-01
1.060000000000000000e+02,8.997585624456405640e-02,9.370254725217819214e-02,9.793694317340850830e-02,9.896832704544067383e-02,9.623432904481887817e-02,1.068372279405593872e-01,1.070236936211585999e-01,1.011269837617874146e-01,1.120331659913063049e-01,1.113822013139724731e-01,1.092274263501167297e-01
1.070000000000000000e+02,9.435399621725082397e-02,8.558804541826248169e-02,9.795871376991271973e-02,9.602651000022888184e-02,8.339928090572357178e-02,1.015240401029586792e-01,1.183419972658157349e-01,1.052834242582321167e-01,1.121566444635391235e-01,1.113567948341369629e-01,1.093724519014358521e-01
1.080000000000000000e+02,8.988954871892929077e-02,7.062409818172454834e-02,9.143368899822235107e-02,8.789560198783874512e-02,6.649403274059295654e-02,9.038997441530227661e-02,1.301572471857070923e-01,1.110726818442344666e-01,1.119836196303367615e-01,1.113763377070426941e-01,1.092529520392417908e-01
1.090000000000000000e+02,7.694453001022338867e-02,7.821722328662872314e-02,9.529253095388412476e-02,7.037720084190368652e-02,7.670661062002182007e-02,7.488740980625152588e-02,1.160038039088249207e-01,1.201883554458618164e-01,1.119639500975608826e-01,1.114116758108139038e-01,1.092459857463836670e-01
1.100000000000000000e+02,8.069508522748947144e-02,9.183471649885177612e-02,9.455545991659164429e-02,6.471495330333709717e-02,9.021302312612533569e-02,7.443384826183319092e-02,1.044787988066673279e-01,1.289051771163940430e-01,1.120096147060394287e-01,1.113834828138351440e-01,1.094792634248733521e-01
1.110000000000000000e+02,9.176512062549591064e-02,9.538839012384414673e-02,8.584978431463241577e-02,8.225893974304199219e-02,1.031396836042404175e-01,8.582079410552978516e-02,9.748400747776031494e-02,1.197255998849868774e-01,1.123059689998626709e-01,1.112489327788352966e-01,1.091969609260559082e-01
1.120000000000000000e+02,9.568290412425994873e-02,9.082379937171936035e-02,6.852621585130691528e-02,9.413884580135345459e-02,1.115188375115394592e-01,9.984269738197326660e-02,8.812879025936126709e-02,1.042955815792083740e-01,1.120787635445594788e-01,1.114517003297805786e-01,1.092358976602554321e-01
1.130000000000000000e+02,8.609365671873092651e-02,8.021561801433563232e-02,6.655501574277877808e-02,1.018933951854705811e-01,1.093180552124977112e-01,1.106408759951591492e-01,7.910332083702087402e-02,9.089479595422744751e-02,1.120569109916687012e-01,1.114796698093414307e-01,1.092857345938682556e-01
1.140000000000000000e+02,7.223661243915557861e-02,8.337454497814178467e-02,8.120275288820266724e-02,9.768302738666534424e-02,1.121608465909957886e-01,1.227065175771713257e-01,8.475220203399658203e-02,8.739407360553741455e-02,1.119192987680435181e-01,1.112606972455978394e-01,1.093029007315635681e-01
1.150000000000000000e+02,7.898709923028945923e-02,9.100434929132461548e-02,9.237436205148696899e-02,9.902242571115493774e-02,1.014705225825309753e-01,1.257452070713043213e-01,9.605389833450317383e-02,8.841945976018905640e-02,1.121529564261436462e-01,1.114478781819343567e-01,1.093395575881004333e-01
1.160000000000000000e+02,9.129887074232101440e-02,9.427979588508605957e-02,9.891750663518905640e-02,9.733363240957260132e-02,9.641627967357635498e-02,1.133175492286682129e-01,1.024672761559486389e-01,9.387819468975067139e-02,1.119615882635116577e-01,1.114618554711341858e-01,1.094054505228996277e-01
1.170000000000000000e+02,9.527940303087234497e-02,8.591059595346450806e-02,9.481355547904968262e-02,9.622488170862197876e-02,8.262135833501815796e-02,1.056837812066078186e-01,1.111914217472076416e-01,9.937003254890441895e-02,1.120955273509025574e-01,1.115073710680007935e-01,1.091937795281410217e-01
1.180000000000000000e+02,8.745183050632476807e-02,7.229808717966079712e-02,9.160518646240234375e-02,8.803644776344299316e-02,6.585764139890670776e-02,9.730608761310577393e-02,1.265261620283126831e-01,1.032203659415245056e-01,1.120280101895332336e-01,1.115023121237754822e-01,1.092035472393035889e-01
1.190000000000000000e+02,7.702956348657608032e-02,7.345005124807357788e-02,9.555470198392868042e-02,7.074737548828125000e-02,7.303746789693832397e-02,8.723419904708862305e-02,1.289050579071044922e-01,1.109201312065124512e-01,1.119661927223205566e-01,1.115618497133255005e-01,1.093093007802963257e-01
1.200000000000000000e+02,8.137331157922744751e-02,8.995140343904495239e-02,9.469040483236312866e-02,6.492428481578826904e-02,9.055145084857940674e-02,7.142279297113418579e-02,1.149147227406501770e-01,1.210695579648017883e-01,1.120012924075126648e-01,1.113982871174812317e-01,1.092996597290039062e-01
1.210000000000000000e+02,9.191810339689254761e-02,9.535698592662811279e-02,8.170629292726516724e-02,8.203604817390441895e-02,1.034011989831924438e-01,7.724740356206893921e-02,1.088721975684165955e-01,1.305588185787200928e-01,1.119655296206474304e-01,1.114550754427909851e-01,1.092832982540130615e-01
1.220000000000000000e+02,9.583023935556411743e-02,9.058573096990585327e-02,6.502477079629898071e-02,9.552707523107528687e-02,1.132858097553253174e-01,9.162672609090805054e-02,9.993284195661544800e-02,1.136355698108673096e-01,1.120145320892333984e-01,1.111428737640380859e-01,1.092433258891105652e-01
1.230000000000000000e+02,8.749959617853164673e-02,7.942675799131393433e-02,6.976085156202316284e-02,1.006864383816719055e-01,1.105778440833091736e-01,1.041012406349182129e-01,8.961537480354309082e-02,9.605066478252410889e-02,1.120212823152542114e-01,1.113347634673118591e-01,1.092631965875625610e-01
1.240000000000000000e+02,7.284575700759887695e-02,8.319488912820816040e-02,8.797898143529891968e-02,9.821140021085739136e-02,1.096018403768539429e-01,1.155102849006652832e-01,7.959444820880889893e-02,9.494630992412567139e-02,1.119863986968994141e-01,1.113169938325881958e-01,1.092770025134086609e-01
1.250000000000000000e+02,7.783972471952438354e-02,8.717802166938781738e-02,9.792975336313247681e-02,9.746398776769638062e-02,1.025049611926078796e-01,1.227673962712287903e-01,8.591994643211364746e-02,8.675619214773178101e-02,1.119695529341697693e-01,1.113239750266075134e-01,1.094349101185798645e-01
1.260000000000000000e+02,9.264203906059265137e-02,9.260489791631698608e-02,9.817397594451904297e-02,9.998942911624908447e-02,9.639966487884521484e-02,1.171162575483322144e-01,9.623286128044128418e-02,9.068420529365539551e-02,1.120902597904205322e-01,1.113330796360969543e-01,1.093264594674110413e-01
1.270000000000000000e+02,9.398655593395233154e-02,8.415702730417251587e-02,8.974809944629669189e-02,9.390696138143539429e-02,8.108980208635330200e-02,1.057524532079696655e-01,1.064938306808471680e-01,9.600185602903366089e-02,1.120053306221961975e-01,1.113700270652770996e-01,1.092823892831802368e-01
1.280000000000000000e+02,7.975083589553833008e-02,7.052292674779891968e-02,9.429882466793060303e-02,8.957840502262115479e-02,6.668847799301147461e-02,1.013298034667968750e-01,1.209090054035186768e-01,1.012527495622634888e-01,1.120878681540489197e-01,1.113505214452743530e-01,1.092956960201263428e-01


==> yvel_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,6.908280093045660042e-02,7.107479296794577683e-02,5.534146709080617343e-03,-5.681839521568909923e-02,2.472256680644116869e-02,4.863872204547199651e-02,3.104309975357510964e-02,-1.112872722234971995e-02,6.602955247641178159e-03,6.840759445118323352e-03,7.459234480034352029e-03
2.000000000000000000e+00,7.146080996873840907e-02,2.087677631446269860e-02,6.056255537511939097e-02,-6.194413003624631153e-02,4.621143589688297276e-02,5.555181570501617483e-02,3.589994803546000396e-02,-8.915404803198921689e-04,6.602210267790359181e-03,6.840783398768791879e-03,7.459229333696433713e-03
3.000000000000000000e+00,6.962509634222847910e-02,-5.697312638223003822e-02,6.264207407203434275e-02,-5.514052327096560790e-02,5.057864782286011079e-02,8.754404562597708356e-03,4.227736808510896421e-02,6.032143885380214683e-03,6.603283693984838935e-03,6.840797593325631705e-03,7.459223252548398062e-03
4.000000000000000000e+00,6.726250435629928248e-02,-7.001958046027341453e-02,6.638972391508414506e-02,-5.203382705792217178e-02,5.884941050144777697e-02,-4.537713661540741100e-02,4.017441891016521049e-02,1.231768588783636181e-02,6.605835903815726259e-03,6.840801004456682939e-03,7.459217562772958200e-03
5.000000000000000000e+00,7.318894400618387690e-03,-6.589270114770122422e-02,6.778289630380315844e-02,-2.144971134130756879e-02,5.582228555777950241e-02,-4.561505858665569624e-02,-1.217167472657991814e-02,1.766566240593649487e-02,6.609176785824425956e-03,6.840792882026597646e-03,7.459212766878052167e-03
6.000000000000000000e+00,-6.459593131867126525e-02,-6.683813712213261538e-02,4.652322703317860950e-03,3.786760447583291389e-02,-1.329157168097255121e-02,-3.844276847077841147e-02,-4.100938201397220928e-02,2.126440814185973430e-02,6.612481633243636261e-03,6.840775476724775435e-03,7.459210558896092573e-03
7.000000000000000000e+00,-6.940583723994615817e-02,-2.603119179682437598e-02,-6.385138637931808692e-02,5.578130762943133564e-02,-5.791595936467151123e-02,-3.341829596762027621e-02,-3.303643490064210597e-02,2.392785372577776667e-02,6.615016913043921323e-03,6.840752277454994167e-03,7.459210608058986815e-03
8.000000000000000000e+00,-6.947552756037543575e-02,5.035487074741509805e-02,-6.576083129803106386e-02,5.820792176560678904e-02,-5.148826229386102571e-02,-1.405167767961397474e-02,-2.736111265099949730e-02,2.597382877069153925e-02,6.616293942154668171e-03,6.840729463184388667e-03,7.459211806358885359e-03
9.000000000000000000e+00,-6.913797343857676359e-02,6.944632159424178608e-02,-6.140212106640471207e-02,6.699890277261301430e-02,-4.617100861894332664e-02,2.201549713608241463e-02,-1.858028194928365573e-02,2.393633321377727427e-02,6.616037644146899842e-03,6.840708178972007385e-03,7.459213705192744605e-03
1.000000000000000000e+01,-6.257175421297413859e-03,6.714138253131868295e-02,-5.832069073830831868e-02,4.716005142440551218e-02,-3.907372466662448890e-02,3.682100957309924344e-02,1.917377853619475509e-03,3.723115509803768142e-03,6.614398005398422660e-03,6.840693188591037872e-03,7.459214972043918916e-03
1.100000000000000000e+01,6.812761743544461235e-02,7.199073884512546817e-02,-1.286199850776413231e-02,-3.213647802032476575e-02,-4.734903511455920526e-03,4.249885459413964978e-02,2.034815732024146048e-02,-2.268822924455896062e-02,6.611802846179244686e-03,6.840689768319661856e-03,7.459216975163347925e-03
1.200000000000000000e+01,7.140869127767753011e-02,3.648123452760931168e-02,5.212527822015364937e-02,-6.562101058374297802e-02,3.900146308495053976e-02,4.971852792268754984e-02,2.906910870823158771e-02,-2.080880975497381366e-02,6.608930369494676882e-03,6.840697294253965562e-03,7.459222620177570484e-03
1.300000000000000000e+01,6.967621674604909665e-02,-4.585886739730873213e-02,6.302180625374394218e-02,-5.705415497807470732e-02,4.803787082988755092e-02,5.386851562528698761e-02,3.437578520002448207e-02,-9.697337950607272036e-03,6.606407253312926962e-03,6.840715626673578298e-03,7.459228386348318827e-03
1.400000000000000000e+01,6.666170497144177642e-02,-7.157724364975952269e-02,6.449659596431622788e-02,-5.418701793343000395e-02,5.321277061045465856e-02,-7.897608737894054425e-04,3.988134176336676634e-02,2.385118568608423240e-04,6.604867863230065930e-03,6.840738026828310260e-03,7.459233370689266618e-03
1.500000000000000000e+01,3.115512899063090004e-03,-6.585831473889927623e-02,7.099511725315799104e-02,-4.104688692013227364e-02,6.317643879438986088e-02,-4.804648061772994611e-02,4.512817651957954507e-02,6.916911791351405825e-03,6.604591372142319498e-03,6.840760742887214835e-03,7.459236457899262943e-03
1.600000000000000000e+01,-6.596967046574744864e-02,-6.765315027619502042e-02,2.456156616787001645e-02,1.210330377317877376e-02,3.184454387393421265e-02,-4.417655328285000765e-02,8.778329095610507005e-03,1.317312835846914075e-02,6.605532177464589795e-03,6.840780494386361141e-03,7.459237003825312969e-03
1.700000000000000000e+01,-6.910907795146947752e-02,-3.831155038367714538e-02,-5.302114553645537187e-02,5.373743171825769854e-02,-4.096181661057757273e-02,-3.785631616006507327e-02,-3.779309626412263173e-02,1.834821248381566031e-02,6.607446709885629772e-03,6.840792213302429592e-03,7.459234959522042900e-03
1.800000000000000000e+01,-6.973163141331630011e-02,3.939206762927072170e-02,-6.833347241949278006e-02,5.664072205405999705e-02,-5.741271441650588891e-02,-3.211510202833980226e-02,-3.621580265994570058e-02,2.168980982532623877e-02,6.609811487109255000e-03,6.840794376428365776e-03,7.459231207098630106e-03
1.900000000000000000e+01,-6.830518441895777615e-02,7.015991337719691689e-02,-6.158020390793789850e-02,6.263691286687173010e-02,-4.843597161591872702e-02,-1.007343635078859594e-02,-2.907885309145115046e-02,2.427451140210056327e-02,6.612102486069657524e-03,6.840786940782059636e-03,7.459228137158031499e-03
2.000000000000000000e+01,-2.494793602005506133e-03,6.689280522301355170e-02,-6.075271555844723170e-02,6.535380564477002996e-02,-4.475457820016905119e-02,2.487818498404080481e-02,-2.250914258292217862e-02,2.614591996973574320e-02,6.613735879716190445e-03,6.840770544542374224e-03,7.459223153789476882e-03
2.100000000000000000e+01,6.892220947945884579e-02,7.176302736375171631e-02,-2.886610979569838656e-02,2.675558567299459335e-03,-2.926990031940199938e-02,3.758286192794856734e-02,-5.848327652179984015e-03,2.228780978638072313e-02,6.614417756935358182e-03,6.840747502321659415e-03,7.459215856321527519e-03
2.200000000000000000e+01,7.129118546674859114e-02,4.703879227693522069e-02,4.050513037067550448e-02,-6.044047418811041017e-02,1.606838220091305267e-02,4.307941693223215490e-02,1.602872908957418685e-02,-2.705862408368306903e-03,6.614058625150292560e-03,6.840723517772649351e-03,7.459211656107030131e-03
2.300000000000000000e+01,6.970137566042107491e-02,-3.548468800161268255e-02,6.353506486927226748e-02,-6.074844083588985810e-02,4.484365434414646495e-02,5.067224334594848389e-02,2.686099245171487751e-02,-2.432465494827968852e-02,6.612783539419513079e-03,6.840704770440593670e-03,7.459211007935095603e-03
2.400000000000000000e+01,6.638131353151779934e-02,-7.212590315254284457e-02,6.332020576328409311e-02,-5.486343138701219729e-02,4.964869865619539469e-02,5.206458666109509137e-02,3.288296990329717118e-02,-1.866087805701688654e-02,6.610880775086036554e-03,6.840689986888469874e-03,7.459213364710830241e-03
2.500000000000000000e+01,4.422792757653906670e-03,-6.607951517043729461e-02,7.072602267155100875e-02,-5.043411336970800296e-02,5.668428087739282861e-02,-6.964797814454532464e-03,3.798897904824379002e-02,-7.556195017384416748e-03,6.608872650118183256e-03,6.840681757750296035e-03,7.459216093629476851e-03
2.600000000000000000e+01,-6.434045914447381054e-02,-6.762370981794532665e-02,4.433771906143062214e-02,-1.412051386604316373e-02,6.141435196047960454e-02,-4.913965495550058626e-02,4.479882083689082362e-02,1.692845411231664503e-03,6.607213881992042570e-03,6.840682416377212929e-03,7.459216221417131441e-03
2.700000000000000000e+01,-6.941080464975241116e-02,-4.634171108769305492e-02,-3.840738923666774107e-02,4.267811187484783775e-02,1.049695265892994700e-03,-4.326473598275455690e-02,2.604388395749779317e-02,8.070580570547448637e-03,6.606244231557570692e-03,6.840690461389647807e-03,7.459214648772106819e-03
2.800000000000000000e+01,-6.951447132361400494e-02,2.941962691206503194e-02,-6.996988045536796375e-02,5.592205760415693699e-02,-5.491268307199050069e-02,-3.748304326393382679e-02,-2.959188602553507186e-02,1.432860191690266474e-02,6.606145156675937748e-03,6.840704489507534736e-03,7.459212017076308904e-03
2.900000000000000000e+01,-6.950796995364451336e-02,7.028356798400320349e-02,-6.223544644004715826e-02,5.905963775462947513e-02,-5.349770005426898734e-02,-3.090088361805065631e-02,-3.899940601010402907e-02,1.906243523787290797e-02,6.606905303719119021e-03,6.840723411750054134e-03,7.459210446637749327e-03
3.000000000000000000e+01,-7.833763751514155257e-03,6.684433974696683822e-02,-6.159987807928730963e-02,6.817288266455720502e-02,-4.685146837504723660e-02,-6.531796458928350486e-03,-3.074297880294105112e-02,2.224458784012193005e-02,6.608320953410080911e-03,6.840740965950858898e-03,7.459206527332369954e-03
3.100000000000000000e+01,6.783021733566650668e-02,7.126587443296304725e-02,-4.188509428279819924e-02,3.662288077608003706e-02,-4.183861567598095438e-02,2.727901861523584701e-02,-2.515392103094872892e-02,2.468614096416564541e-02,6.610006089389234597e-03,6.840747088794423524e-03,7.459201162065142929e-03
3.200000000000000000e+01,7.160216085965236121e-02,5.255692821234903001e-02,2.580486570438151814e-02,-4.238836346285447532e-02,-1.388043849493428294e-02,3.828875657746980826e-02,-1.240230800092360398e-02,2.621716853079410561e-02,6.611585077080733841e-03,6.840745703683968372e-03,7.459200084531186770e-03
3.300000000000000000e+01,6.956727342933941016e-02,-2.910796379177603074e-02,6.342629580274455892e-02,-6.482286357668515242e-02,3.383416429799100678e-02,4.389201139828550341e-02,1.051713332924182620e-02,1.996507403850965659e-02,6.612676019771398551e-03,6.840741177329161780e-03,7.459205185229180954e-03
3.400000000000000000e+01,6.741606549073450583e-02,-7.204128047624006048e-02,6.276413743185506322e-02,-5.617652653142148067e-02,4.729463707292583946e-02,5.218098535922660597e-02,2.441972148631655140e-02,-7.598186009858358750e-03,6.613084153318871464e-03,6.840735647771246063e-03,7.459214995873606271e-03
3.500000000000000000e+01,8.009091879042895198e-03,-6.626563026676859924e-02,6.880883323465618318e-02,-5.372553893797520769e-02,5.189091389215762240e-02,4.724670443310546863e-02,3.133306747691001759e-02,-2.472469493995139989e-02,6.612730456380885163e-03,6.840731414186122100e-03,7.459225632160850460e-03
3.600000000000000000e+01,-6.349140323011384646e-02,-6.743409899743812996e-02,5.810543074110859074e-02,-3.434053497005368910e-02,6.157675687208835624e-02,-1.661134454468283020e-02,3.616374718616252593e-02,-1.690939254548403867e-02,6.611750072501344777e-03,6.840729237032472897e-03,7.459232838790766547e-03
3.700000000000000000e+01,-6.957905779904936805e-02,-5.195417189771604077e-02,-1.912123124061794466e-02,2.314644014777882813e-02,4.519023197186337881e-02,-4.988852644848846413e-02,4.259997103485042846e-02,-5.946777270429655544e-03,6.610393583994807372e-03,6.840722028827247482e-03,7.459234718700307083e-03
3.800000000000000000e+01,-6.936043501664013178e-02,2.215306225313154465e-02,-6.929601330598374187e-02,5.502395802878599224e-02,-2.709110727979903779e-02,-4.198611254560141032e-02,3.931320982362192934e-02,2.750793541770784559e-03,6.608964231522491441e-03,6.840713100892543454e-03,7.459232891097619840e-03
3.900000000000000000e+01,-6.989331385848278344e-02,6.980430749030772097e-02,-6.375307602863426737e-02,5.714349716667350282e-02,-5.861938882830976250e-02,-3.680561380732109977e-02,-1.390157218969272079e-02,8.967598240441115170e-03,6.607871021551295874e-03,6.840705935886792419e-03,7.459228194399741135e-03
4.000000000000000000e+01,-9.141657342434413372e-03,6.693183707099836788e-02,-6.154633222288408145e-02,6.428145137947414989e-02,-4.980790955184231233e-02,-2.863758133991040414e-02,-4.100752509642730664e-02,1.515347864879727086e-02,6.607258757653518451e-03,6.840702810574697361e-03,7.459220830687619298e-03
4.100000000000000000e+01,6.696484203799427104e-02,7.051260334540017383e-02,-5.214742374259707242e-02,5.996783871260237542e-02,-4.545782216047696694e-02,-1.939428257223246160e-04,-3.290184158228939837e-02,1.958454182058937815e-02,6.607279765481084526e-03,6.840706537887263593e-03,7.459213498117585502e-03
4.200000000000000000e+01,7.174095722918638618e-02,5.925924101940543975e-02,5.985939304094702561e-03,-1.172596161498045027e-02,-3.413504264900850405e-02,3.068823176841262851e-02,-2.722573468477846453e-02,2.262210679588945797e-02,6.607899280918243939e-03,6.840715506536576389e-03,7.459206973499271122e-03
4.300000000000000000e+01,6.947461406192471933e-02,-1.663041266557589368e-02,6.026154129046019936e-02,-6.394260127437356722e-02,7.417005895668324182e-03,3.931384339924923199e-02,-1.842464090664348852e-02,2.502931871716939510e-02,6.608948599348260164e-03,6.840715752353436312e-03,7.459202130942661074e-03
4.400000000000000000e+01,6.788480224079818104e-02,-7.076771886638898168e-02,6.264688107250310223e-02,-5.918944945524531182e-02,4.307195552350791268e-02,4.490167479971069603e-02,2.235516578570107948e-03,2.614247889097299007e-02,6.610166141826007320e-03,6.840716502905058900e-03,7.459197624773242566e-03
4.500000000000000000e+01,1.040528551251766916e-02,-6.694287949825705741e-02,6.637413620493601285e-02,-5.461783031651049752e-02,4.891774483996356310e-02,5.409813044347433486e-02,2.071374174098118692e-02,1.747316769928996399e-02,6.611244449473408641e-03,6.840720208278747334e-03,7.459194655908169512e-03
4.600000000000000000e+01,-6.183986999345018887e-02,-6.694323475812848090e-02,6.796195860336486094e-02,-4.814697737915773351e-02,5.500185455699154596e-02,3.786946664028292830e-02,2.923971954752435654e-02,-1.233040164907425219e-02,6.611963073017358868e-03,6.840729290927047464e-03,7.459194386345874284e-03
4.700000000000000000e+01,-6.976992465244948038e-02,-5.901395077747243617e-02,4.432001267262441861e-03,-4.626100424695950460e-03,6.352156342719487980e-02,-2.847966150375113442e-02,3.453307980518884046e-02,-2.438630776664654776e-02,6.612171978377334031e-03,6.840741264407711013e-03,7.459196046280501535e-03
4.800000000000000000e+01,-6.917815965253848454e-02,7.774360765431952321e-03,-6.370157626313895094e-02,4.878104462947455838e-02,1.667893938940940429e-02,-4.946384648839498993e-02,4.017606872748383934e-02,-1.514499593096141003e-02,6.611849145249615659e-03,6.840752843210157370e-03,7.459200224030473024e-03
4.900000000000000000e+01,-7.077498577061248908e-02,6.750274278374454595e-02,-6.589447991062589993e-02,5.613629829252646947e-02,-4.884044477907022869e-02,-4.076003307027380868e-02,4.488783731204358529e-02,-4.272924143264557328e-03,6.611092618053015721e-03,6.840757276838189786e-03,7.459205822442425797e-03
5.000000000000000000e+01,-1.243083830257059839e-02,6.731635126954196857e-02,-6.140213415607014696e-02,6.025409139614776310e-02,-5.565301817494092834e-02,-3.615607474200499549e-02,4.013164526092942268e-03,3.968198287399841810e-03,6.610101012496575994e-03,6.840754058919003462e-03,7.459210804487530384e-03
5.100000000000000000e+01,6.506277368307986086e-02,6.950536821154522371e-02,-5.847505837969061565e-02,6.840870962798106802e-02,-4.764315743418862797e-02,-2.577499582876049966e-02,-3.913212495717077744e-02,1.012674052273951526e-02,6.609114532745770376e-03,6.840745959315751475e-03,7.459214857302108245e-03
5.200000000000000000e+01,7.215370414941536803e-02,6.553002418672866647e-02,-1.640866496269588817e-02,2.325906020490750917e-02,-4.372751281401343615e-02,6.068256422421539759e-03,-3.543339166997628437e-02,1.611620046043124588e-02,6.608361974215366461e-03,6.840738966080101187e-03,7.459219256577673610e-03
5.300000000000000000e+01,6.934758464309367931e-02,-4.387897780968489508e-03,5.106956714583157919e-02,-5.120617924721346942e-02,-2.285004197809526946e-02,3.260388464576295664e-02,-2.876033377674040714e-02,2.011050352502013333e-02,6.608000867404061930e-03,6.840726446850006748e-03,7.459223527920074912e-03
5.400000000000000000e+01,6.862948255460946112e-02,-6.825842529413368720e-02,6.307510210073583035e-02,-6.340160140516247489e-02,2.456139421696624733e-02,4.007104733625799220e-02,-2.210130685853693364e-02,2.303749110566570904e-02,6.608087802832044236e-03,6.840717498504243592e-03,7.459227310547444229e-03
5.500000000000000000e+01,1.393670949344691726e-02,-6.771866816894299423e-02,6.429110582147444519e-02,-5.548119182793164600e-02,4.611384401091925267e-02,4.596037671316853535e-02,-5.108043143438515017e-03,2.537737634022603148e-02,6.608580731359960624e-03,6.840715583354322997e-03,7.459229416981163520e-03
5.600000000000000000e+01,-6.144496243278564640e-02,-6.651700517516610789e-02,7.113581714016238566e-02,-5.280821477663040497e-02,5.061702231005502789e-02,5.537001094631144316e-02,1.636838529731079322e-02,2.581338841515789032e-02,6.609345263010414639e-03,6.840718141534276459e-03,7.459230445534634213e-03
5.700000000000000000e+01,-6.993550489006733484e-02,-6.213377237543737247e-02,2.971946355643931628e-02,-2.651546628958061785e-02,5.865290773942120894e-02,2.918649131647947995e-02,2.709200223552461068e-02,1.296281146316836247e-02,6.610199990363432518e-03,6.840725958505003423e-03,7.459230465969605636e-03
5.800000000000000000e+01,-6.907711085592113665e-02,-3.048931523532753558e-03,-4.926362819561256462e-02,3.282937107198092425e-02,5.709507905172096776e-02,-3.593016301643940646e-02,3.297415314883948151e-02,-1.710076666792810507e-02,6.610936301883837789e-03,6.840734947281207692e-03,7.459229821536657659e-03
5.900000000000000000e+01,-7.099846443180315991e-02,6.377846994064913233e-02,-6.892137261511045720e-02,5.567309044313046434e-02,-1.041629736822206886e-02,-4.822100037640116021e-02,3.823159541971314634e-02,-2.349654975006458535e-02,6.611387684608835587e-03,6.840741816789677569e-03,7.459227786442998095e-03
6.000000000000000000e+01,-1.497158746477683308e-02,6.781423875557086867e-02,-6.175724009711600765e-02,5.785192933845651614e-02,-5.754956551466579306e-02,-3.968166252194478549e-02,4.505261287202191184e-02,-1.319221121258014155e-02,6.611479233921689277e-03,6.840745249418332848e-03,7.459224530697442998e-03
6.100000000000000000e+01,6.287802178430781930e-02,6.853513753868890890e-02,-6.131966115070509871e-02,6.650096198083545185e-02,-5.188562761452110428e-02,-3.518932985193998220e-02,2.290980989944745722e-02,-2.738036057372135370e-03,6.611203824808921208e-03,6.840745416476529984e-03,7.459221104830846515e-03
6.200000000000000000e+01,7.244305481374828382e-02,6.855145975168723538e-02,-3.462866195339038555e-02,4.995301498500539367e-02,-4.630214305971010885e-02,-2.152398963913669874e-02,-3.186478572735356590e-02,4.919484538600919082e-03,6.610642197640684975e-03,6.840743197920826253e-03,7.459218117970282946e-03
6.300000000000000000e+01,6.926887334473670610e-02,5.835128050890845547e-03,3.470810734559220956e-02,-2.782719562424124798e-02,-3.981619016126915905e-02,1.374669622141432186e-02,-3.855827564829650278e-02,1.109126597069280684e-02,6.609938578288049489e-03,6.840740584166322621e-03,7.459215688311393935e-03
6.400000000000000000e+01,6.936304958399892862e-02,-6.496694513729203702e-02,6.363400586155389116e-02,-6.561237594017266250e-02,-7.294725033706594107e-03,3.506009893282836104e-02,-3.032940974625046929e-02,1.680257666662473420e-02,6.609258675333086995e-03,6.840739456016922335e-03,7.459212924674329948e-03
6.500000000000000000e+01,1.633236736463978059e-02,-6.840036390167773817e-02,6.301641549225159289e-02,-5.746553454721942816e-02,3.763108375272580103e-02,4.126057783772751897e-02,-2.469408324686503745e-02,2.069116475298720184e-02,6.608757498604259269e-03,6.840731815251727306e-03,7.459209481756023594e-03
6.600000000000000000e+01,-5.922238770886750076e-02,-6.623335110922784486e-02,6.981233533790009993e-02,-5.431400683096655746e-02,4.776035661242217928e-02,4.775428908901898500e-02,-1.135032577295881986e-02,2.343867510395772000e-02,6.608543509665819674e-03,6.840718416679259645e-03,7.459204509634465366e-03
6.700000000000000000e+01,-7.018309072023810880e-02,-6.419746794495892472e-02,5.315034366007814065e-02,-4.304187921648440496e-02,5.284510853535037689e-02,5.603578238636235109e-02,1.134960327763723242e-02,2.564863455495074510e-02,6.608641890012893413e-03,6.840709183271170314e-03,7.459201107970407293e-03
6.800000000000000000e+01,-6.890623563697972909e-02,-1.007019893254923991e-02,-2.804092392674869746e-02,8.744722855556474536e-03,6.282306989738009606e-02,1.452509222435129609e-02,2.479214040129470997e-02,2.521745722727544020e-02,6.609020061858237455e-03,6.840706884949344924e-03,7.459201314380353720e-03
6.900000000000000000e+01,-7.137331749779728118e-02,6.000328805635325030e-02,-7.007153094874882249e-02,5.282663138062351771e-02,3.494318813180961880e-02,-4.341605284403609460e-02,3.145912504984438307e-02,8.852076222085291518e-03,6.609571914845471796e-03,6.840710428374107734e-03,7.459205076054084907e-03
7.000000000000000000e+01,-1.670150149757471114e-02,6.841177626469377437e-02,-6.292482067238756860e-02,5.650126576211591395e-02,-3.857779896873028691e-02,-4.644562934547126487e-02,3.635049650279931210e-02,-2.037893467015449919e-02,6.610167360313094591e-03,6.840719091914474609e-03,7.459211289348838606e-03
7.100000000000000000e+01,6.326342527341141664e-02,6.789346740114701739e-02,-6.161595038343710418e-02,6.197639811296866419e-02,-5.772276720584394033e-02,-3.884010324962639676e-02,4.289057696133907055e-02,-2.221788126854736672e-02,6.610668025302824172e-03,6.840728990911337272e-03,7.459218354970566060e-03
7.200000000000000000e+01,7.237815605334085856e-02,7.079564461162719813e-02,-4.888176986423968529e-02,6.669030686769601701e-02,-4.865343115708955363e-02,-3.424119869859322540e-02,3.786427372755574172e-02,-1.140132424323197016e-02,6.610958491077837361e-03,6.840735775242356986e-03,7.459222385025053234e-03
7.300000000000000000e+01,6.929125263872981666e-02,1.864974389422941609e-02,1.331864957511205184e-02,6.437113824038653669e-03,-4.478749434394835305e-02,-1.703088583280573665e-02,-1.614154927201656708e-02,-1.097360593556122137e-03,6.610984448920674376e-03,6.840739273780660663e-03,7.459226968851839258e-03
7.400000000000000000e+01,6.893964641955042938e-02,-5.798292935427620115e-02,6.209293492799625863e-02,-5.892680380330352768e-02,-2.934946361038221624e-02,1.868704566912778031e-02,-4.090697991840908099e-02,5.978602139056698843e-03,6.610750505229424576e-03,6.840737625785944277e-03,7.459226609455135888e-03
7.500000000000000000e+01,1.506213226464171544e-02,-6.988841892551768409e-02,6.262113456489498686e-02,-6.155236387811171411e-02,1.621395207788091722e-02,3.613214131003286700e-02,-3.255889439619342324e-02,1.218089788837529996e-02,6.610333527877786108e-03,6.840736489086097182e-03,7.459225383145447544e-03
7.600000000000000000e+01,-5.974890981152500280e-02,-6.590741793933421744e-02,6.725625115616123972e-02,-5.504506713552065333e-02,4.500482812446263137e-02,4.202028999274060733e-02,-2.685341953736916643e-02,1.771126971967505737e-02,6.609835921403655300e-03,6.840735670184822266e-03,7.459222176695559821e-03
7.700000000000000000e+01,-7.010818702711928141e-02,-6.656374695500338889e-02,6.440103188610528384e-02,-5.151207727875978248e-02,4.967859427154412699e-02,4.893737130164919208e-02,-1.706898156644423917e-02,2.125614213787094600e-02,6.609372605611500695e-03,6.840736435500081349e-03,7.459219640271561036e-03
7.800000000000000000e+01,-6.891560041355485056e-02,-2.271245904717954234e-02,-5.866884079782414343e-03,-1.877429974006685279e-02,5.674985513976369550e-02,5.509525073100670495e-02,4.602341203709539065e-03,2.396158578081493407e-02,6.609053425981417824e-03,6.840736192971014207e-03,7.459214671983739088e-03
7.900000000000000000e+01,-7.134014808153310572e-02,5.246575515759297620e-02,-6.680953546305722079e-02,3.999730763352551954e-02,6.146271705848418976e-02,4.346190147703259989e-03,2.178826975654079082e-02,2.599534799243811978e-02,6.608938442251433357e-03,6.840734068753290611e-03,7.459214675361335901e-03
8.000000000000000000e+01,-1.872906170828061295e-02,6.925153765233237058e-02,-6.478289206904748465e-02,5.586735907247896565e-02,7.130538515960935068e-04,-4.701510008449736461e-02,2.980722766190371451e-02,2.372589765054701830e-02,6.609048599519259069e-03,6.840729988350984642e-03,7.459217766891965487e-03
8.100000000000000000e+01,6.175977819757104414e-02,6.730102945520334556e-02,-6.144019012028203303e-02,5.860221232991160573e-02,-5.503606951637638606e-02,-4.463421898892243334e-02,3.496355196013634786e-02,1.816076448865518340e-03,6.609337732353016623e-03,6.840726783899284992e-03,7.459220228210933570e-03
8.200000000000000000e+01,7.258245027273763084e-02,7.181932739001058164e-02,-5.640998739658806271e-02,6.748963107312054566e-02,-5.330575882855403264e-02,-3.806617981879469731e-02,4.083817324704314827e-02,-2.336652348615242750e-02,6.609746081270889001e-03,6.840723516117829840e-03,7.459220196966549754e-03
8.300000000000000000e+01,6.923285870441255041e-02,2.885272193325038453e-02,-6.225823676908823386e-03,4.317017620108215548e-02,-4.675255270305731653e-02,-3.247204124656767610e-02,4.397118576343612972e-02,-2.002965973258226395e-02,6.610166787736277035e-03,6.840721247020308850e-03,7.459221546138863554e-03
8.400000000000000000e+01,6.979952895956634262e-02,-5.168205013837628287e-02,5.594286106211299875e-02,-3.531869972673069152e-02,-4.166469082030437032e-02,-1.179655349378270178e-02,-8.691295379396129454e-04,-8.795705882755236113e-03,6.610502530322870558e-03,6.840722201111633025e-03,7.459223654453452437e-03
8.500000000000000000e+01,2.064274937712510041e-02,-7.094308533274236439e-02,6.281673071982839252e-02,-6.544911052998010625e-02,-1.362186254927398935e-02,2.360277781889237939e-02,-3.995799862526529245e-02,7.786794720548743595e-04,6.610674737841852264e-03,6.840724394718515969e-03,7.459227489278310273e-03
8.600000000000000000e+01,-5.654240672249374877e-02,-6.582636964126183099e-02,6.523588586498135777e-02,-5.672271153897860685e-02,3.348599819289116430e-02,3.718662244146050955e-02,-3.494075031508612345e-02,7.321188397453409769e-03,6.610663417784583967e-03,6.840725633121746627e-03,7.459230285962065513e-03
8.700000000000000000e+01,-7.046699479156104395e-02,-6.738686706347152278e-02,6.991393932143810663e-02,-5.409107200638876151e-02,4.726306689018723584e-02,4.282143347185170257e-02,-2.854815934813309183e-02,1.358796543662417131e-02,6.610476091735598830e-03,6.840728395906084738e-03,7.459228594301543780e-03
8.800000000000000000e+01,-6.873342481876555665e-02,-3.224933507403630883e-02,1.545653473028377189e-02,-3.950326383748027637e-02,5.191499828874886202e-02,5.021896677863802588e-02,-2.149008294134196681e-02,1.858739807727377916e-02,6.610173736379021565e-03,6.840732666689664822e-03,7.459225968495899681e-03
8.900000000000000000e+01,-7.189170608349695901e-02,4.592807270870975789e-02,-5.900266124879882668e-02,1.546809969006641104e-02,6.156632910241394141e-02,5.303122216507924480e-02,-3.387281093479758889e-03,2.191041869563712177e-02,6.609820854212353387e-03,6.840736436477581547e-03,7.459224422937831001e-03
9.000000000000000000e+01,-2.291895249529424944e-02,6.979618386429493893e-02,-6.713128877678617434e-02,5.424087579865016773e-02,4.447535297509445928e-02,-4.542635553405555485e-03,1.770898856592680731e-02,2.445916196533420850e-02,6.609500140185199310e-03,6.840738982605214062e-03,7.459221212489190560e-03
9.100000000000000000e+01,6.016815313627399409e-02,6.705227762997401086e-02,-6.147166066723080968e-02,5.676294555054652025e-02,-3.033559893777392630e-02,-4.864001221471690728e-02,2.768173551099673002e-02,2.619164923917078475e-02,6.609282876106088028e-03,6.840739868714871934e-03,7.459221044386431416e-03
9.200000000000000000e+01,7.275071644609119870e-02,7.199642040517829911e-02,-6.021913820433660164e-02,6.319176583874457076e-02,-5.852671287753963281e-02,-4.370704313111711120e-02,3.331841063980330031e-02,2.134541181374195740e-02,6.609216139522278502e-03,6.840738424633884332e-03,7.459224021110361265e-03
9.300000000000000000e+01,6.918948146417716605e-02,3.815562811568905255e-02,-2.403907598372345342e-02,6.337604131655108497e-02,-4.959382289083417994e-02,-3.762477703050509659e-02,3.846332892743811738e-02,-5.088463827803519843e-03,6.609303086156588340e-03,6.840734118307456937e-03,7.459223918386201357e-03
9.400000000000000000e+01,6.956702941354880876e-02,-4.464116113072590791e-02,4.453413597326285472e-02,-5.768493705778921822e-03,-4.542800910117503199e-02,-3.138395393980147885e-02,4.521037491911130551e-02,-2.459282788120941213e-02,6.609519523318470487e-03,6.840729138397612201e-03,7.459225446024660665e-03
9.500000000000000000e+01,1.846874534548671731e-02,-7.163101317183241667e-02,6.339569631856793730e-02,-6.319355993797934334e-02,-3.459975681027805533e-02,-7.847191283240963558e-03,2.053747356810610783e-02,-1.796924917043777117e-02,6.609800656793331404e-03,6.840726587966014516e-03,7.459226508389704691e-03
9.600000000000000000e+01,-5.886093604030412374e-02,-6.586802982874882806e-02,6.366858498526903332e-02,-5.969835524261396520e-02,6.525354203694287702e-03,2.676365458428129826e-02,-3.328037040532777491e-02,-6.746799256685296654e-03,6.610090643330304716e-03,6.840726130682348721e-03,7.459224268718718694e-03
9.700000000000000000e+01,-7.024563875890819931e-02,-6.766495631364916052e-02,7.105196714820409543e-02,-5.470304115693076091e-02,4.302752621472086952e-02,3.809077563316306397e-02,-3.810318442136161055e-02,2.138686707115055197e-03,6.610323888553836826e-03,6.840725486755185394e-03,7.459221181595982429e-03
9.800000000000000000e+01,-6.887332603675336284e-02,-3.890870300916741270e-02,3.774292514911752050e-02,-4.939417176551098854e-02,4.890424824221236560e-02,4.359589837922830946e-02,-3.017721575676200751e-02,8.479477742500346818e-03,6.610440298450734158e-03,6.840725827805917321e-03,7.459218003243311967e-03
9.900000000000000000e+01,-7.144354991327732385e-02,3.903746128005184529e-02,-4.423904166567995538e-02,-9.821604642382133002e-03,5.498917658649254969e-02,5.165187984413999178e-02,-2.438272047007510740e-02,1.466552732211655677e-02,6.610427075866294466e-03,6.840724538440328198e-03,7.459215225809366807e-03
1.000000000000000000e+02,-1.834668251855622184e-02,7.017085850179496931e-02,-6.957744226476580973e-02,4.501559050198630785e-02,6.341210581847549210e-02,4.929256191933256009e-02,-1.030572843064401535e-02,1.933617971567384852e-02,6.610291624607321503e-03,6.840721604710702647e-03,7.459212046912947272e-03
1.010000000000000000e+02,6.190422830235192686e-02,6.687885357474383785e-02,-6.192806382138877491e-02,5.596819241144718876e-02,1.523159327650248397e-02,-1.095198517599517765e-02,1.232066687748798253e-02,2.243922894989474129e-02,6.610072898230721396e-03,6.840722280816145112e-03,7.459211348572754308e-03
1.020000000000000000e+02,7.266691100361359623e-02,7.179794166748103279e-02,-6.144135755795867432e-02,5.933580343566719623e-02,-4.964323278944658691e-02,-4.943906363196913512e-02,2.535290544478463817e-02,2.488459806330142396e-02,6.609819682907761874e-03,6.840724788973226445e-03,7.459210414081756703e-03
1.030000000000000000e+02,6.920038351319303394e-02,4.531474651033540191e-02,-3.861108214435438751e-02,6.838634285855560435e-02,-5.567203385138748406e-02,-4.301108257539872082e-02,3.191551241073518896e-02,2.618655180593861334e-02,6.609598417321021005e-03,6.840727501163243289e-03,7.459209867056964052e-03
1.040000000000000000e+02,6.961518691814427839e-02,-3.654015315922111429e-02,2.945077308694256379e-02,3.270143641380570537e-02,-4.754426011200318936e-02,-3.736284384668756703e-02,3.676627645147544782e-02,1.832811904908652340e-02,6.609456773287945494e-03,6.840731840170041246e-03,7.459209522842494625e-03
1.050000000000000000e+02,1.869532054209215727e-02,-7.210012486803682452e-02,6.358705989176156870e-02,-4.428380851006638586e-02,-4.344435670796563398e-02,-3.065218037128521547e-02,4.353149227085816725e-02,-9.913665354739371882e-03,6.609423498751575317e-03,6.840732350186534694e-03,7.459214661199277223e-03
1.060000000000000000e+02,-5.853460837708215903e-02,-6.603831299375940989e-02,6.290299288954029344e-02,-6.473985621998259998e-02,-2.137953782114865309e-02,-5.268375204947533391e-03,3.529078070417119434e-02,-2.467418930638656110e-02,6.609503748355844387e-03,6.840735063117124939e-03,7.459224856059674079e-03
1.070000000000000000e+02,-7.021157046014087078e-02,-6.763338266947903354e-02,6.943003106183465167e-02,-5.607822141449469999e-02,2.690876849516172717e-02,2.841894930305270336e-02,-2.079499761274526334e-02,-1.614444273874043531e-02,6.609684161776669536e-03,6.840737568755333141e-03,7.459236481520833788e-03
1.080000000000000000e+02,-6.888913833562490541e-02,-4.598935622145027685e-02,5.578210752273919659e-02,-5.374446163815308625e-02,4.643244815949978954e-02,3.857725275067568071e-02,-4.055645366419368542e-02,-4.984702128169188513e-03,6.609905837049273765e-03,6.840739169299333428e-03,7.459244792406451510e-03
1.090000000000000000e+02,-7.147461078999893525e-02,3.056271377069218198e-02,-2.385239383297093133e-02,-3.496052844239450758e-02,5.078565576550411048e-02,4.421480861673737772e-02,-3.190259187920774925e-02,3.462893907233053313e-03,6.610088234733657933e-03,6.840738450407756084e-03,7.459246852271800982e-03
1.100000000000000000e+02,-1.828567147733494228e-02,7.030002071738662706e-02,-6.983581424267748528e-02,2.204790640146019748e-02,5.920747613387144365e-02,5.288094804336740395e-02,-2.629594499476173644e-02,9.760462700257280244e-03,6.610213659301260487e-03,6.840735561858494324e-03,7.459242412201332571e-03
1.110000000000000000e+02,6.189456743629274948e-02,6.684279666002317100e-02,-6.316357922663967672e-02,5.509576369987956301e-02,5.501107573640277859e-02,4.480072872863721106e-02,-1.549880806187582324e-02,1.572268879968733921e-02,6.610255764760531588e-03,6.840734126862071419e-03,7.459234842241827847e-03
1.120000000000000000e+02,7.283445390281646781e-02,7.136790805299009222e-02,-6.160311745027065300e-02,5.717317431217574381e-02,-1.449134313875715709e-02,-2.079385289376441473e-02,6.940541442628628786e-03,1.996296704272611591e-02,6.610212255499700248e-03,6.840729211624141208e-03,7.459225107802309497e-03
1.130000000000000000e+02,6.913875335267374855e-02,5.037727994401665355e-02,-4.954406169644934993e-02,6.444806054221352554e-02,-5.794662677993846905e-02,-4.987840119726717064e-02,2.263548118944792159e-02,2.292867306623943766e-02,6.610100499011499486e-03,6.840721563561969788e-03,7.459214960378959987e-03
1.140000000000000000e+02,7.003591941402934062e-02,-3.002987296197893313e-02,1.214792196198049602e-02,5.936927073659784698e-02,-5.145811721762868357e-02,-4.153351029071841727e-02,3.033244182206502881e-02,2.523317199645100026e-02,6.609945336709719885e-03,6.840718403360197646e-03,7.459207349435554961e-03
1.150000000000000000e+02,2.215604230384843332e-02,-7.208076283097103465e-02,6.189333644501596177e-02,-1.410000679456953343e-02,-4.613293452458534782e-02,-3.658450755710411506e-02,3.536354425990519829e-02,2.595966879531012503e-02,6.609787074671816254e-03,6.840721521757446404e-03,7.459203629805539505e-03
1.160000000000000000e+02,-5.639370958526398331e-02,-6.630487781627525390e-02,6.261937160247045553e-02,-6.451382052318045679e-02,-3.865254146371731314e-02,-2.730061096885836452e-02,4.147122925830178802e-02,1.463830521611712669e-02,6.609660989236899702e-03,6.840726870287707449e-03,7.459203810313100660e-03
1.170000000000000000e+02,-7.048156470622199410e-02,-6.738564823034928764e-02,6.715499394571412817e-02,-5.875988957287890668e-02,-3.377933163541594827e-03,2.175639507901677792e-03,4.295667065404650681e-02,-1.529524138599042127e-02,6.609593906253512750e-03,6.840737103003315459e-03,7.459205482521797693e-03
1.180000000000000000e+02,-6.868967991620375524e-02,-5.201438087470522387e-02,6.499851189786520766e-02,-5.455349397795315053e-02,3.943339743198507469e-02,3.167821708187345403e-02,-5.305626153468782739e-03,-2.397894800838352644e-02,6.609596909297735766e-03,6.840739854382506778e-03,7.459206977805558220e-03
1.190000000000000000e+02,-7.215883526276889448e-02,2.222393962804422238e-02,-4.273586472931156267e-03,-4.744175587064841659e-02,4.803802265108651770e-02,3.967286896795849810e-02,-4.068117087527328701e-02,-1.402067490425429504e-02,6.609663829302976114e-03,6.840743358500896328e-03,7.459207595084504060e-03
1.200000000000000000e+02,-2.428685634306274044e-02,6.973795710871724673e-02,-6.637325674886239424e-02,-2.884755707061851474e-03,5.314752682088560998e-02,4.539356200717729189e-02,-3.398336026958956313e-02,-3.086585902624318367e-03,6.609776734318960172e-03,6.840743312303975907e-03,7.459207212747915455e-03
1.210000000000000000e+02,5.850958366967159291e-02,6.697631086462231542e-02,-6.495481150834878092e-02,4.941153623490912583e-02,6.312007904527908164e-02,5.463559123157690073e-02,-2.793255555904925955e-02,4.667037305911713244e-03,6.609912467686306255e-03,6.840740715268808260e-03,7.459205700712109866e-03
1.220000000000000000e+02,7.324148799049177982e-02,7.044241391056148271e-02,-6.142797872228044492e-02,5.618501354658762131e-02,3.290425046685654942e-02,3.449976309487915588e-02,-2.009091855215104638e-02,1.079102756941368625e-02,6.610034601284136072e-03,6.840738674009846920e-03,7.459197977247931759e-03
1.230000000000000000e+02,6.906756894503887634e-02,5.900834838916856062e-02,-5.639647599503884445e-02,6.042058604236600489e-02,-4.080106210553877816e-02,-3.201644477754985590e-02,-6.409177953324456979e-04,1.664503227552010384e-02,6.610119502959132913e-03,6.840732590278816687e-03,7.459189541266301494e-03
1.240000000000000000e+02,7.058927267635370373e-02,-1.836579149787347098e-02,-5.802582832066881247e-03,6.840458426394772917e-02,-5.751309647455803142e-02,-4.898638604718554002e-02,1.930232682545386658e-02,2.052363024468977296e-02,6.610149135213827173e-03,6.840722860491635013e-03,7.459196378482035178e-03
1.250000000000000000e+02,2.654603152573341285e-02,-7.115040169769877576e-02,5.643674019595058822e-02,2.323274236053106748e-02,-4.863205776379626866e-02,-4.022701139720149394e-02,2.855347947255290619e-02,2.333933116108146549e-02,6.610118357347184725e-03,6.840722025279389294e-03,7.459215823109360127e-03
1.260000000000000000e+02,-5.177138570034966331e-02,-6.683168747839846047e-02,6.279852201090187214e-02,-5.082193504302867648e-02,-4.477147130299229810e-02,-3.576303021162956230e-02,3.394417268144208494e-02,2.558445453850460502e-02,6.610040158533314267e-03,6.840724027644614312e-03,7.459244048363766408e-03
1.270000000000000000e+02,-7.112650228485646597e-02,-6.698797530395657340e-02,6.521012687849461753e-02,-6.360288506052785840e-02,-2.928831336449577716e-02,-2.385590949470441785e-02,3.939682015096265810e-02,2.546870647019229897e-02,6.609933078356461204e-03,6.840721155706022856e-03,7.459270540418573223e-03
1.280000000000000000e+02,-6.837348689484287756e-02,-5.790834144160228458e-02,7.009638520051555965e-02,-5.562244954396782654e-02,1.657721989001124593e-02,9.154968908196356100e-03,4.534228563235148668e-02,1.039844657592499562e-02,6.609820433170312745e-03,6.840720915010569704e-03,7.459285051786903285e-03


==> yvel_freq_cfd.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,5.468750000000000000e-02,4.687500000000000000e-02,3.125000000000000000e-02
8.500000000000000000e+01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,4.687500000000000000e-02,1.562500000000000000e-02
1.000000000000000000e+02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,6.250000000000000000e-02,2.343750000000000000e-02,1.562500000000000000e-02
1.250000000000000000e+02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,4.687500000000000000e-02,2.343750000000000000e-02
1.500000000000000000e+02,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,5.468750000000000000e-02
1.750000000000000000e+02,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,4.687500000000000000e-02
2.000000000000000000e+02,1.093750000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,5.468750000000000000e-02,5.468750000000000000e-02


==> yvel_freq_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
7.500000000000000000e+01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02,8.593750000000000000e-02,1.562500000000000000e-02,7.812500000000000000e-03,0.000000000000000000e+00
8.500000000000000000e+01,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,1.015625000000000000e-01,3.906250000000000000e-02,7.812500000000000000e-03,4.921875000000000000e-01
1.000000000000000000e+02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,8.593750000000000000e-02,6.250000000000000000e-02,3.906250000000000000e-02,5.000000000000000000e-01,1.562500000000000000e-02
1.250000000000000000e+02,1.015625000000000000e-01,9.375000000000000000e-02,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.812500000000000000e-02,6.250000000000000000e-02,1.562500000000000000e-02
1.500000000000000000e+02,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,9.375000000000000000e-02,8.593750000000000000e-02,3.906250000000000000e-02,3.125000000000000000e-02,5.468750000000000000e-02
1.750000000000000000e+02,1.093750000000000000e-01,1.093750000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,8.593750000000000000e-02,7.812500000000000000e-02,7.031250000000000000e-02,7.031250000000000000e-02
2.000000000000000000e+02,1.093750000000000000e-01,1.093750000000000000e-01,1.093750000000000000e-01,1.093750000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,1.015625000000000000e-01,9.375000000000000000e-02,3.906250000000000000e-02,1.562500000000000000e-02,1.562500000000000000e-02


==> yvel_gen.csv <==
t,om1,om2,om3,om4,om5,om6,om7,om8,om9,om10,om11
1.000000000000000000e+00,7.099467515945434570e-02,-6.908474862575531006e-02,-1.921491697430610657e-02,5.674187839031219482e-02,5.639229342341423035e-02,-4.571730643510818481e-02,4.191474616527557373e-02,2.530649537220597267e-03,6.716724485158920288e-03,6.955865770578384399e-03,7.625641766935586929e-03
2.000000000000000000e+00,7.070530205965042114e-02,-4.509470239281654358e-02,4.696471616625785828e-02,6.341995298862457275e-02,-1.924882642924785614e-02,-4.302068427205085754e-02,3.767336159944534302e-02,8.929084986448287964e-03,6.818417925387620926e-03,6.942561361938714981e-03,7.646949496120214462e-03
3.000000000000000000e+00,4.671628400683403015e-02,4.380111768841743469e-02,6.532642245292663574e-02,4.978821054100990295e-02,-5.590081214904785156e-02,-3.674200922250747681e-02,-9.555293247103691101e-03,1.602041907608509064e-02,6.745513994246721268e-03,6.968221161514520645e-03,7.596994750201702118e-03
4.000000000000000000e+00,-4.609230160713195801e-02,7.090504467487335205e-02,6.484184414148330688e-02,-1.429328043013811111e-02,-4.931158944964408875e-02,-2.927868627011775970e-02,-3.666206821799278259e-02,1.911267265677452087e-02,6.828491576015949249e-03,7.004791405051946640e-03,7.702658418565988541e-03
5.000000000000000000e+00,-6.944388896226882935e-02,6.931580603122711182e-02,7.125981897115707397e-02,-6.536660343408584595e-02,-4.319806396961212158e-02,-6.380099337548017502e-03,-3.400743380188941956e-02,2.402006834745407104e-02,6.795031949877738953e-03,7.003549952059984207e-03,7.677070330828428268e-03
6.000000000000000000e+00,-6.964851915836334229e-02,7.413501292467117310e-02,6.826373934745788574e-02,-5.668038502335548401e-02,-3.151928633451461792e-02,2.693443000316619873e-02,-2.685087360441684723e-02,2.609668113291263580e-02,6.857860833406448364e-03,6.974569521844387054e-03,7.552502211183309555e-03
7.000000000000000000e+00,-6.717362254858016968e-02,-1.046924386173486710e-02,-1.196169666945934296e-02,-5.236546322703361511e-02,1.620387844741344452e-02,3.905172646045684814e-02,-1.480657421052455902e-02,2.521067485213279724e-02,6.875686347484588623e-03,6.950597744435071945e-03,7.571588270366191864e-03
8.000000000000000000e+00,-9.995526634156703949e-03,-7.236161082983016968e-02,-6.606626510620117188e-02,-3.304935619235038757e-02,4.490603506565093994e-02,4.425768554210662842e-02,7.656501140445470810e-03,5.564435850828886032e-03,6.804252974689006805e-03,6.954656448215246201e-03,7.627316750586032867e-03
9.000000000000000000e+00,7.006461173295974731e-02,-7.037427276372909546e-02,-6.763238459825515747e-02,2.960450574755668640e-02,4.838066548109054565e-02,5.120857805013656616e-02,2.455665729939937592e-02,-1.576363295316696167e-02,6.773365195840597153e-03,6.954101379960775375e-03,7.596969138830900192e-03
1.000000000000000000e+01,7.232768833637237549e-02,-6.996212154626846313e-02,-6.276810169219970703e-02,5.642683058977127075e-02,5.628031492233276367e-02,1.238836999982595444e-02,3.223292157053947449e-02,-1.670979708433151245e-02,6.730174645781517029e-03,6.962306331843137741e-03,7.620399352163076401e-03
1.100000000000000000e+01,6.955207884311676025e-02,-5.796772614121437073e-02,-5.418039485812187195e-02,5.702226236462593079e-02,5.732125788927078247e-02,-4.735106602311134338e-02,3.673329949378967285e-02,-9.863130748271942139e-03,6.883644498884677887e-03,6.963457912206649780e-03,7.679957896471023560e-03
1.200000000000000000e+01,5.912815034389495850e-02,1.220704149454832077e-02,1.561208162456750870e-02,6.630093604326248169e-02,-1.389695610851049423e-02,-4.469726979732513428e-02,4.360852390527725220e-02,5.491217016242444515e-04,6.822366733103990555e-03,7.014617323875427246e-03,7.614075206220149994e-03
1.300000000000000000e+01,-1.861788704991340637e-02,7.388277351856231689e-02,6.181083992123603821e-02,5.516509711742401123e-02,-5.629318207502365112e-02,-3.762339055538177490e-02,2.898789383471012115e-02,7.896988652646541595e-03,6.828252691775560379e-03,6.992712151259183884e-03,7.643807213753461838e-03
1.400000000000000000e+01,-7.075764238834381104e-02,6.911303848028182983e-02,6.454137712717056274e-02,-1.136843394488096237e-02,-5.030630901455879211e-02,-3.033844381570816040e-02,-2.592760324478149414e-02,1.455098018050193787e-02,6.826476193964481354e-03,7.034441456198692322e-03,7.656581699848175049e-03
1.500000000000000000e+01,-6.910125166177749634e-02,7.235769182443618774e-02,6.774877756834030151e-02,-6.079078465700149536e-02,-4.265995696187019348e-02,-7.853411138057708740e-03,-3.835322335362434387e-02,1.929878443479537964e-02,6.906050257384777069e-03,7.009742781519889832e-03,7.747468538582324982e-03
1.600000000000000000e+01,-6.940505653619766235e-02,3.875569626688957214e-02,6.395667046308517456e-02,-6.216545775532722473e-02,-3.143789991736412048e-02,2.452870272099971771e-02,-2.792342007160186768e-02,2.290221862494945526e-02,6.846643518656492233e-03,7.022272795438766479e-03,7.643222343176603317e-03
1.700000000000000000e+01,-7.288325112313032150e-03,-4.447811469435691833e-02,-2.584174275398254395e-02,-5.418040230870246887e-02,1.668225787580013275e-02,3.784824907779693604e-02,-1.722486875951290131e-02,2.519414387643337250e-02,6.853397004306316376e-03,7.042344193905591965e-03,7.637383881956338882e-03
1.800000000000000000e+01,6.629104912281036377e-02,-7.661930471658706665e-02,-6.905093044042587280e-02,-4.653297364711761475e-02,4.540395736694335938e-02,4.277020320296287537e-02,2.903252840042114258e-03,2.668162435293197632e-02,6.881222594529390335e-03,6.964426487684249878e-03,7.640718016773462296e-03
1.900000000000000000e+01,7.200784981250762939e-02,-6.888345628976821899e-02,-6.518021970987319946e-02,-4.168505314737558365e-03,4.838143289089202881e-02,5.162576213479042053e-02,2.004435285925865173e-02,1.415309961885213852e-02,6.735229399055242538e-03,6.974692922085523605e-03,7.682241033762693405e-03
2.000000000000000000e+01,6.910096108913421631e-02,-6.900325417518615723e-02,-6.181286647915840149e-02,5.062427744269371033e-02,5.855800956487655640e-02,5.187658220529556274e-02,2.997916936874389648e-02,-5.291013978421688080e-03,6.587157025933265686e-03,6.901839748024940491e-03,7.707843557000160217e-03
2.100000000000000000e+01,6.530836224555969238e-02,-2.222411893308162689e-02,-4.315888509154319763e-02,5.652729421854019165e-02,4.455788061022758484e-02,-1.842264272272586823e-02,3.340131044387817383e-02,-1.783679425716400146e-02,6.775312591344118118e-03,6.996926385909318924e-03,7.580694276839494705e-03
2.200000000000000000e+01,8.673368953168392181e-03,6.151072308421134949e-02,3.339666500687599182e-02,6.336391717195510864e-02,-3.301485627889633179e-02,-4.860465601086616516e-02,3.952332213521003723e-02,-1.275093294680118561e-02,6.830592174082994461e-03,6.951850373297929764e-03,7.683983538299798965e-03
2.300000000000000000e+01,-6.448978185653686523e-02,7.245912402868270874e-02,6.635800004005432129e-02,5.886033549904823303e-02,-5.752799659967422485e-02,-4.194141924381256104e-02,4.591496288776397705e-02,-1.574684632942080498e-03,6.786289624869823456e-03,6.934178527444601059e-03,7.702552713453769684e-03
2.400000000000000000e+01,-7.077170908451080322e-02,6.906662881374359131e-02,6.448149681091308594e-02,-1.257914118468761444e-02,-4.868443682789802551e-02,-3.581915795803070068e-02,1.421935204416513443e-02,6.605012807995080948e-03,6.793884094804525375e-03,6.962922867387533188e-03,7.710038218647241592e-03
2.500000000000000000e+01,-7.098549604415893555e-02,7.511056214570999146e-02,7.164029777050018311e-02,-6.271019577980041504e-02,-4.275710135698318481e-02,-2.190684154629707336e-02,-3.217093646526336670e-02,1.281233318150043488e-02,6.809900049120187759e-03,6.993200164288282394e-03,7.554348092526197433e-03
2.600000000000000000e+01,-5.823631584644317627e-02,3.644238784909248352e-02,4.361183196306228638e-02,-5.864261835813522339e-02,-2.905462309718132019e-02,1.142311003059148788e-02,-3.567188978195190430e-02,1.768838986754417419e-02,6.839351728558540344e-03,6.940193474292755127e-03,7.734909653663635254e-03
2.700000000000000000e+01,2.243208140134811401e-02,-4.859338700771331787e-02,-4.198112338781356812e-02,-5.356452241539955139e-02,1.736196875572204590e-02,3.523708879947662354e-02,-2.827967330813407898e-02,2.186784148216247559e-02,6.823062431067228317e-03,7.008992601186037064e-03,7.671320810914039612e-03
2.800000000000000000e+01,7.464800029993057251e-02,-7.566536962985992432e-02,-7.145500928163528442e-02,-4.468316584825515747e-02,4.349124804139137268e-02,4.214909300208091736e-02,-2.405217289924621582e-02,2.515314705669879913e-02,6.816296372562646866e-03,6.968276109546422958e-03,7.561889011412858963e-03
2.900000000000000000e+01,7.070827484130859375e-02,-6.898871809244155884e-02,-6.318292766809463501e-02,-1.596971298567950726e-03,4.776512086391448975e-02,4.887317121028900146e-02,-8.772384375333786011e-03,2.829643711447715759e-02,6.836285348981618881e-03,6.981394719332456589e-03,7.571052294224500656e-03
3.000000000000000000e+01,7.049164175987243652e-02,-6.706323474645614624e-02,-5.990581214427947998e-02,4.905591532588005066e-02,5.547514930367469788e-02,5.671362951397895813e-02,1.560663897544145584e-02,2.675978280603885651e-02,6.787316873669624329e-03,6.983668077737092972e-03,7.673764601349830627e-03
3.100000000000000000e+01,5.809081345796585083e-02,-7.585376035422086716e-03,-2.717418968677520752e-02,5.654677748680114746e-02,5.883028730750083923e-02,2.654595533385872841e-03,2.923406660556793213e-02,4.668671637773513794e-03,6.762296892702579498e-03,6.943589076399803162e-03,7.635342422872781754e-03
3.200000000000000000e+01,-1.238466706126928329e-02,7.132952660322189331e-02,3.884774446487426758e-02,6.245161592960357666e-02,-1.308101601898670197e-02,-4.498236253857612610e-02,3.433793410658836365e-02,-1.675129123032093048e-02,6.836888380348682404e-03,6.947674788534641266e-03,7.618471980094909668e-03
3.300000000000000000e+01,-6.905387341976165771e-02,6.738296151161193848e-02,6.283457577228546143e-02,5.970945954322814941e-02,-5.846435576677322388e-02,-4.478518292307853699e-02,3.975723311305046082e-02,-2.074244804680347443e-02,6.850262638181447983e-03,6.981627084314823151e-03,7.669826969504356384e-03
3.400000000000000000e+01,-7.058681547641754150e-02,6.823182851076126099e-02,6.336828321218490601e-02,-9.077625349164009094e-03,-5.193084478378295898e-02,-3.852130472660064697e-02,3.895345702767372131e-02,-1.164851710200309753e-02,6.834476720541715622e-03,6.963792257010936737e-03,7.701106369495391846e-03
3.500000000000000000e+01,-7.310215383768081665e-02,6.903659552335739136e-02,6.785643845796585083e-02,-6.400422751903533936e-02,-4.450946673750877380e-02,-3.230653703212738037e-02,-1.630166545510292053e-02,3.634139662608504295e-03,6.724503822624683380e-03,6.918409373611211777e-03,7.638276554644107819e-03
3.600000000000000000e+01,-5.709477886557579041e-02,6.607415154576301575e-03,5.428605154156684875e-02,-5.817075818777084351e-02,-3.675147891044616699e-02,-1.675318577326834202e-03,-3.870089724659919739e-02,1.223142072558403015e-02,6.779092829674482346e-03,6.956477183848619461e-03,7.608052343130111694e-03
3.700000000000000000e+01,1.525984704494476318e-02,-6.423591077327728271e-02,-9.349587373435497284e-03,-5.276639387011528015e-02,6.043327040970325470e-03,2.987294085323810577e-02,-3.047868795692920685e-02,1.868451386690139771e-02,6.651694420725107193e-03,6.996295880526304245e-03,7.691796403378248215e-03
3.800000000000000000e+01,7.600606232881546021e-02,-6.616033613681793213e-02,-6.209434941411018372e-02,-3.620897606015205383e-02,4.392933845520019531e-02,3.937176614999771118e-02,-2.212842367589473724e-02,2.293812483549118042e-02,6.810156628489494324e-03,6.834074854850769043e-03,7.651374209672212601e-03
3.900000000000000000e+01,7.096721231937408447e-02,-6.472452729940414429e-02,-6.437388062477111816e-02,2.899442426860332489e-02,4.878249764442443848e-02,4.328599944710731506e-02,-9.409116581082344055e-03,2.525442652404308319e-02,6.837042979896068573e-03,6.943562533706426620e-03,7.748332805931568146e-03
4.000000000000000000e+01,7.207671552896499634e-02,-2.750982344150543213e-02,-6.099596619606018066e-02,5.453247204422950745e-02,5.607349053025245667e-02,4.904169216752052307e-02,1.385989971458911896e-02,2.847999334335327148e-02,6.843213457614183426e-03,6.924686487764120102e-03,7.760551292449235916e-03
4.100000000000000000e+01,5.227837339043617249e-02,4.792256653308868408e-02,-4.621241614222526550e-02,5.642959102988243103e-02,5.623424053192138672e-02,4.477907717227935791e-02,2.777948416769504547e-02,2.982379868626594543e-02,6.880225148051977158e-03,6.937498226761817932e-03,7.664860226213932037e-03
4.200000000000000000e+01,-2.548223175108432770e-02,7.041469216346740723e-02,2.125824801623821259e-02,6.054510548710823059e-02,-2.262384630739688873e-02,-2.304963394999504089e-02,3.433431312441825867e-02,1.661548949778079987e-02,6.573484744876623154e-03,6.945979315787553787e-03,7.761234883219003677e-03
4.300000000000000000e+01,-7.177874445915222168e-02,6.695997714996337891e-02,6.172967329621315002e-02,6.827629357576370239e-02,-5.856497585773468018e-02,-4.961986094713211060e-02,3.899654373526573181e-02,-5.481355823576450348e-03,6.754364818334579468e-03,6.944372784346342087e-03,7.714304141700267792e-03
4.400000000000000000e+01,-7.068994641304016113e-02,7.116002589464187622e-02,6.330780684947967529e-02,2.371303364634513855e-02,-5.223027989268302917e-02,-4.022356495261192322e-02,4.256166145205497742e-02,-2.246462553739547729e-02,6.777068134397268295e-03,6.927166599780321121e-03,7.656357716768980026e-03
4.500000000000000000e+01,-7.036933302879333496e-02,1.002427004277706146e-02,6.863034516572952271e-02,-5.072955042123794556e-02,-4.576283320784568787e-02,-3.490550816059112549e-02,-1.020177640020847321e-02,-1.535182911902666092e-02,6.813303101807832718e-03,7.040630560368299484e-03,7.779984734952449799e-03
4.600000000000000000e+01,-2.619204856455326080e-02,-6.713179498910903931e-02,5.904912576079368591e-02,-5.916704982519149780e-02,-2.541283890604972839e-02,-2.174908481538295746e-02,-3.926834091544151306e-02,-6.801532581448554993e-03,6.775521207600831985e-03,6.939100567251443863e-03,7.747074123471975327e-03
4.700000000000000000e+01,5.726464837789535522e-02,-6.784004718065261841e-02,-2.202494442462921143e-02,-5.407150089740753174e-02,2.061129547655582428e-02,1.123085245490074158e-02,-3.321059048175811768e-02,5.313083063811063766e-03,6.833531893789768219e-03,6.964937783777713776e-03,7.657296955585479736e-03
4.800000000000000000e+01,7.504685223102569580e-02,-6.586138904094696045e-02,-6.972464919090270996e-02,-4.498984664678573608e-02,4.595650732517242432e-02,3.601201623678207397e-02,-2.339798212051391602e-02,1.348594110459089279e-02,6.784630473703145981e-03,6.970961112529039383e-03,7.659522816538810730e-03
4.900000000000000000e+01,6.924951821565628052e-02,-5.275854468345642090e-02,-6.393419951200485229e-02,-3.065621014684438705e-03,5.018970370292663574e-02,4.157998040318489075e-02,-1.156673487275838852e-02,2.082438766956329346e-02,6.832689512521028519e-03,6.958085577934980392e-03,7.676039822399616241e-03
5.000000000000000000e+01,6.836776435375213623e-02,1.314638182520866394e-02,-6.106234341859817505e-02,4.748349264264106750e-02,5.712518095970153809e-02,4.871524497866630554e-02,7.289703469723463058e-03,2.330743148922920227e-02,6.814202759414911270e-03,6.936624180525541306e-03,7.736914791166782379e-03
5.100000000000000000e+01,-1.493882481008768082e-02,6.557326018810272217e-02,-3.812258318066596985e-02,5.618396401405334473e-02,6.404557079076766968e-02,4.776009172201156616e-02,2.382013574242591858e-02,2.623304724693298340e-02,6.841217633336782455e-03,6.975044496357440948e-03,7.626521401107311249e-03
5.200000000000000000e+01,-7.283064723014831543e-02,6.728647649288177490e-02,2.252673543989658356e-02,6.158608198165893555e-02,7.527123671025037766e-04,-1.997172832489013672e-02,3.181777521967887878e-02,3.173306211829185486e-02,6.816261913627386093e-03,6.939264014363288879e-03,7.574974093586206436e-03
5.300000000000000000e+01,-7.094707340002059937e-02,6.841078400611877441e-02,6.083191186189651489e-02,6.571941822767257690e-02,-5.681072920560836792e-02,-4.944521561264991760e-02,3.534628450870513916e-02,2.070505544543266296e-02,6.773050408810377121e-03,6.943238899111747742e-03,7.788131013512611389e-03
5.400000000000000000e+01,-7.185967266559600830e-02,6.554047763347625732e-02,6.374441832304000854e-02,9.356169030070304871e-03,-5.214066803455352783e-02,-4.271573573350906372e-02,4.242347180843353271e-02,-5.590752232819795609e-03,6.841321475803852081e-03,6.930070463567972183e-03,7.670829538255929947e-03
5.500000000000000000e+01,-1.224384922534227371e-02,-5.278752185404300690e-03,6.510323286056518555e-02,-5.633823201060295105e-02,-4.557315260171890259e-02,-3.627771884202957153e-02,2.976710535585880280e-02,-2.300459146499633789e-02,6.763626821339130402e-03,6.908782292157411575e-03,7.625584024935960770e-03
5.600000000000000000e+01,6.227291747927665710e-02,-6.892048567533493042e-02,6.577195972204208374e-02,-6.178459525108337402e-02,-3.560681268572807312e-02,-2.363391593098640442e-02,-2.330471575260162354e-02,-1.644711941480636597e-02,6.765623111277818680e-03,6.904458627104759216e-03,7.753146346658468246e-03
5.700000000000000000e+01,7.332708686590194702e-02,-6.986012309789657593e-02,-5.451290402561426163e-03,-5.407182499766349792e-02,7.573290262371301651e-03,9.926826693117618561e-03,-3.816599026322364807e-02,-1.015359908342361450e-02,6.807621102780103683e-03,6.951015442609786987e-03,7.635874673724174500e-03
5.800000000000000000e+01,6.982517987489700317e-02,-6.583414226770401001e-02,-6.387390941381454468e-02,-4.875760152935981750e-02,4.436086118221282959e-02,3.291595354676246643e-02,-2.883828058838844299e-02,9.195443126372992992e-04,6.833561230450868607e-03,6.945855915546417236e-03,7.667409721761941910e-03
5.900000000000000000e+01,6.902189552783966064e-02,-6.219398975372314453e-02,-6.643209606409072876e-02,-2.508242055773735046e-02,4.880070313811302185e-02,4.046307504177093506e-02,-2.158797532320022583e-02,9.059644304215908051e-03,6.838969420641660690e-03,6.953370291739702225e-03,7.641355041414499283e-03
6.000000000000000000e+01,4.111386835575103760e-02,-1.840313547290861607e-03,-6.127730756998062134e-02,3.316401690244674683e-02,5.650010704994201660e-02,4.793958365917205811e-02,-1.132126804441213608e-02,1.429972890764474869e-02,6.805107928812503815e-03,7.095576263964176178e-03,7.701828610152006149e-03
6.100000000000000000e+01,-2.868223935365676880e-02,6.706375628709793091e-02,-4.916779696941375732e-02,5.521487817168235779e-02,5.544202774763107300e-02,5.845123156905174255e-02,9.755156934261322021e-03,2.038041874766349792e-02,6.791910622268915176e-03,6.913913413882255554e-03,7.698000408709049225e-03
6.200000000000000000e+01,-7.193578779697418213e-02,6.702047586441040039e-02,1.110694184899330139e-02,5.671351030468940735e-02,-2.299603819847106934e-02,4.344042763113975525e-02,2.865548618137836456e-02,2.407252043485641479e-02,6.766641978174448013e-03,6.916007492691278458e-03,7.745344191789627075e-03
6.300000000000000000e+01,-7.135173678398132324e-02,7.023637741804122925e-02,5.702519416809082031e-02,6.556811183691024780e-02,-5.821738019585609436e-02,-2.026870474219322205e-02,3.299831598997116089e-02,2.730463631451129913e-02,6.790737155824899673e-03,6.927479524165391922e-03,7.708502933382987976e-03
6.400000000000000000e+01,-7.285082340240478516e-02,5.834126845002174377e-02,6.302239745855331421e-02,4.901715368032455444e-02,-5.140140652656555176e-02,-4.939822480082511902e-02,3.937689587473869324e-02,2.852775529026985168e-02,6.807516794651746750e-03,6.962926592677831650e-03,7.720453664660453796e-03
6.500000000000000000e+01,-6.631805747747421265e-02,-1.397040020674467087e-02,6.574647128582000732e-02,-3.758532553911209106e-02,-4.556078091263771057e-02,-4.172711446881294250e-02,3.847317770123481750e-02,1.785044744610786438e-02,6.741415243595838547e-03,6.952358875423669815e-03,7.686651311814785004e-03
6.600000000000000000e+01,1.358675654046237469e-03,-7.037724554538726807e-02,6.640284508466720581e-02,-6.471940875053405762e-02,-2.561000175774097443e-02,-3.539353981614112854e-02,-1.730374246835708618e-02,-2.862819237634539604e-03,6.785662379115819931e-03,6.893520709127187729e-03,7.595615927129983902e-03
6.700000000000000000e+01,7.230815291404724121e-02,-6.702832877635955811e-02,4.924318287521600723e-03,-5.600795149803161621e-02,2.417395263910293579e-02,-2.100258320569992065e-02,-3.969201445579528809e-02,-2.299157343804836273e-02,6.744392216205596924e-03,6.943435408174991608e-03,7.633694913238286972e-03
6.800000000000000000e+01,7.281266897916793823e-02,-6.734692305326461792e-02,-5.885645002126693726e-02,-5.153089389204978943e-02,4.727097973227500916e-02,1.165140699595212936e-02,-3.212390467524528503e-02,-1.725489273667335510e-02,6.747297476977109909e-03,6.970865186303853989e-03,7.684326730668544769e-03
6.900000000000000000e+01,7.198192179203033447e-02,-3.954836353659629822e-02,-6.616868823766708374e-02,-2.435941062867641449e-02,5.054512992501258850e-02,3.566281124949455261e-02,-2.469004504382610321e-02,-9.404891170561313629e-03,6.764291319996118546e-03,6.969231646507978439e-03,7.623825687915086746e-03
7.000000000000000000e+01,4.326152056455612183e-02,4.761263728141784668e-02,-6.177825108170509338e-02,3.505464643239974976e-02,5.801042914390563965e-02,4.214106127619743347e-02,-1.394150126725435257e-02,2.726482227444648743e-03,6.781006697565317154e-03,6.966145243495702744e-03,7.639654912054538727e-03
7.100000000000000000e+01,-3.305140882730484009e-02,7.029061764478683472e-02,-5.802240222692489624e-02,5.464979633688926697e-02,6.497752666473388672e-02,5.055555701255798340e-02,7.819619029760360718e-03,1.068775821477174759e-02,6.782697979360818863e-03,7.056250236928462982e-03,7.707141805440187454e-03
7.200000000000000000e+01,-7.318226248025894165e-02,6.792622804641723633e-02,-1.764442957937717438e-02,5.673037096858024597e-02,1.633050292730331421e-02,5.436490103602409363e-02,2.544528432190418243e-02,1.775517128407955170e-02,6.750139407813549042e-03,6.911899428814649582e-03,7.706870324909687042e-03
7.300000000000000000e+01,-7.300854474306106567e-02,7.183937728404998779e-02,4.554142430424690247e-02,6.609663367271423340e-02,-4.973635822534561157e-02,-5.868115928024053574e-03,3.286049887537956238e-02,2.262270078063011169e-02,6.621239241212606430e-03,6.917793303728103638e-03,7.637005299329757690e-03
7.400000000000000000e+01,-7.469496876001358032e-02,3.008425049483776093e-02,6.533619016408920288e-02,3.490468114614486694e-02,-5.574148893356323242e-02,-4.387266933917999268e-02,3.733196482062339783e-02,2.670568600296974182e-02,6.694811396300792694e-03,6.937186233699321747e-03,7.592761889100074768e-03
7.500000000000000000e+01,-3.690204769372940063e-02,-4.316848516464233398e-02,6.394505500793457031e-02,-3.871422260999679565e-02,-4.923669621348381042e-02,-4.532758146524429321e-02,4.536160454154014587e-02,2.912080287933349609e-02,6.650350987911224365e-03,6.976059637963771820e-03,7.679492235183715820e-03
7.600000000000000000e+01,5.997884646058082581e-02,-7.136321812868118286e-02,7.169008255004882812e-02,-6.481273472309112549e-02,-4.485774040222167969e-02,-3.794204443693161011e-02,1.976959221065044403e-02,3.078060410916805267e-02,6.758674979209899902e-03,6.963474676012992859e-03,7.639870978891849518e-03
7.700000000000000000e+01,7.497853040695190430e-02,-6.681876629590988159e-02,4.909021779894828796e-02,-5.552094057202339172e-02,-2.818887680768966675e-02,-2.525645308196544647e-02,-3.077281080186367035e-02,2.467853482812643051e-03,6.744252517819404602e-03,6.936229299753904343e-03,7.699779234826564789e-03
7.800000000000000000e+01,7.104124873876571655e-02,-6.600227952003479004e-02,-2.358744665980339050e-02,-5.036551877856254578e-02,2.135579101741313934e-02,1.525913132354617119e-03,-3.769535571336746216e-02,-1.530004385858774185e-02,6.735711358487606049e-03,6.921223830431699753e-03,7.608197629451751709e-03
7.900000000000000000e+01,6.768045574426651001e-02,-2.758882753551006317e-02,-7.118010520935058594e-02,-2.447595819830894470e-02,4.757202044129371643e-02,3.084412030875682831e-02,-3.009105287492275238e-02,-2.326425164937973022e-02,6.687352433800697327e-03,6.935250479727983475e-03,7.652913220226764679e-03
8.000000000000000000e+01,-9.018723852932453156e-03,4.311912879347801208e-02,-6.441898643970489502e-02,3.062548860907554626e-02,5.142401903867721558e-02,3.944732621312141418e-02,-2.540746703743934631e-02,-1.336579769849777222e-02,6.664914079010486603e-03,6.920373998582363129e-03,7.573847193270921707e-03
8.100000000000000000e+01,-6.768995523452758789e-02,7.005653530359268188e-02,-6.109131872653961182e-02,5.536555871367454529e-02,6.236978247761726379e-02,4.416901245713233948e-02,-1.132916752249002457e-02,2.457479247823357582e-03,6.722353864461183548e-03,6.714327260851860046e-03,7.585557177662849426e-03
8.200000000000000000e+01,-7.227469980716705322e-02,6.771875172853469849e-02,-4.598856344819068909e-02,5.710260197520256042e-02,4.279339686036109924e-02,5.329228565096855164e-02,1.429033651947975159e-02,1.130288187414407730e-02,6.700640544295310974e-03,6.928442977368831635e-03,7.592016365379095078e-03
8.300000000000000000e+01,-7.456389069557189941e-02,7.100043445825576782e-02,1.127918437123298645e-02,6.573581695556640625e-02,-3.316059708595275879e-02,4.497429355978965759e-02,2.922450378537178040e-02,1.887584663927555084e-02,6.730926688760519028e-03,6.992065347731113434e-03,7.594754919409751892e-03
8.400000000000000000e+01,-5.565454438328742981e-02,1.544952671974897385e-02,6.162501126527786255e-02,6.069697067141532898e-02,-5.909057706594467163e-02,-3.341773152351379395e-02,3.351280838251113892e-02,2.313574217259883881e-02,6.705741398036479950e-03,6.932617165148258209e-03,7.589581888169050217e-03
8.500000000000000000e+01,3.665277734398841858e-02,-5.943311005830764771e-02,6.414236873388290405e-02,-1.500769983977079391e-02,-4.994683712720870972e-02,-4.807803779840469360e-02,4.082548245787620544e-02,2.713449299335479736e-02,6.755789276212453842e-03,6.892894860357046127e-03,7.611503358930349350e-03
8.600000000000000000e+01,7.692570239305496216e-02,-6.926695257425308228e-02,6.784780323505401611e-02,-6.315035372972488403e-02,-4.492586478590965271e-02,-3.874969482421875000e-02,4.638853296637535095e-02,2.978776767849922180e-02,6.740751210600137711e-03,6.948509253561496735e-03,7.586283609271049500e-03
8.700000000000000000e+01,7.161621004343032837e-02,-6.742189079523086548e-02,7.048501819372177124e-02,-5.727626010775566101e-02,-1.840878650546073914e-02,-3.175124898552894592e-02,1.613561995327472687e-02,2.857143618166446686e-02,6.750431377440690994e-03,6.915569305419921875e-03,7.599246222525835037e-03
8.800000000000000000e+01,7.344926148653030396e-02,-6.118602678179740906e-02,2.557071670889854431e-02,-5.261665955185890198e-02,3.007805347442626953e-02,-1.622822135686874390e-02,-3.523936867713928223e-02,1.011359691619873047e-02,6.752108223736286163e-03,6.909012794494628906e-03,7.698734756559133530e-03
8.900000000000000000e+01,3.969308733940124512e-02,-5.932154133915901184e-03,-5.307117849588394165e-02,-3.715494647622108459e-02,4.812749847769737244e-02,2.290961705148220062e-02,-3.692406043410301208e-02,-1.701285503804683685e-02,6.748118903487920761e-03,6.954300682991743088e-03,7.640824187546968460e-03
9.000000000000000000e+01,-4.071223363280296326e-02,6.117464229464530945e-02,-7.061691582202911377e-02,1.123629789799451828e-02,5.265304818749427795e-02,3.870700299739837646e-02,-2.830893360078334808e-02,-2.101830020546913147e-02,6.794987246394157410e-03,6.937235593795776367e-03,7.641833741217851639e-03
9.100000000000000000e+01,-7.373502850532531738e-02,6.888915598392486572e-02,-6.110421568155288696e-02,5.260027945041656494e-02,6.264141947031021118e-02,4.363603517413139343e-02,-1.943162456154823303e-02,-1.335132215172052383e-02,6.780088413506746292e-03,6.985003594309091568e-03,7.620139978826045990e-03
9.200000000000000000e+01,-7.266977429389953613e-02,6.876018643379211426e-02,-5.638716742396354675e-02,5.654089152812957764e-02,5.298440903425216675e-02,5.218186229467391968e-02,2.240729052573442459e-03,-8.672703406773507595e-04,6.622786633670330048e-03,6.910749711096286774e-03,7.581219542771577835e-03
9.300000000000000000e+01,-7.424595952033996582e-02,6.544516980648040771e-02,-6.816837005317211151e-03,6.309141218662261963e-02,-1.985518634319305420e-02,4.453424736857414246e-02,2.272154577076435089e-02,8.367090485990047455e-03,6.708859466016292572e-03,6.905700080096721649e-03,7.586354855448007584e-03
9.400000000000000000e+01,-4.121210053563117981e-02,-1.353571750223636627e-02,5.870625376701354980e-02,6.663466989994049072e-02,-5.866003781557083130e-02,-1.840851455926895142e-02,3.122563287615776062e-02,1.589992456138134003e-02,6.734514143317937851e-03,6.931499578058719635e-03,7.587671745568513870e-03
9.500000000000000000e+01,4.507852718234062195e-02,-6.892499327659606934e-02,6.467746198177337646e-02,4.484615754336118698e-03,-5.405992642045021057e-02,-4.888960719108581543e-02,3.369002789258956909e-02,2.004434727132320404e-02,6.748473737388849258e-03,6.908832117915153503e-03,7.642173673957586288e-03
9.600000000000000000e+01,7.585974037647247314e-02,-6.710339337587356567e-02,6.533015519380569458e-02,-5.894930288195610046e-02,-4.629565402865409851e-02,-4.283781349658966064e-02,4.037523269653320312e-02,2.323457412421703339e-02,6.731019355356693268e-03,6.984546780586242676e-03,7.621952332556247711e-03
9.700000000000000000e+01,7.025241106748580933e-02,-6.855411082506179810e-02,6.580470502376556396e-02,-6.244860589504241943e-02,-2.906367555260658264e-02,-3.902426362037658691e-02,4.428081959486007690e-02,2.501708455383777618e-02,6.779023446142673492e-03,7.035726681351661682e-03,7.630013395100831985e-03
9.800000000000000000e+01,7.142079621553421021e-02,-4.518757387995719910e-02,3.998003376182168722e-05,-5.439073964953422546e-02,2.135873399674892426e-02,-3.017576225101947784e-02,-7.159658707678318024e-04,2.456358820199966431e-02,6.871261168271303177e-03,6.923261098563671112e-03,7.683673407882452011e-03
9.900000000000000000e+01,4.905299097299575806e-02,4.519500955939292908e-02,-6.496586650609970093e-02,-2.292686700820922852e-02,4.554475471377372742e-02,9.407878853380680084e-03,-3.754066675901412964e-02,1.760026440024375916e-02,6.877835839986801147e-03,7.004092913120985031e-03,7.568533997982740402e-03
1.000000000000000000e+02,-3.382513299584388733e-02,7.124020904302597046e-02,-6.237725168466567993e-02,4.015285894274711609e-02,5.116414651274681091e-02,3.682845830917358398e-02,-3.264832869172096252e-02,-1.283747958950698376e-03,7.016654592007398605e-03,6.871731486171483994e-03,7.576629985123872757e-03
1.010000000000000000e+02,-7.235847413539886475e-02,6.864940375089645386e-02,-5.935609340667724609e-02,5.785230547189712524e-02,6.004890054464340210e-02,4.310634359717369080e-02,-2.394486218690872192e-02,-1.984412968158721924e-02,6.814013700932264328e-03,6.895738188177347183e-03,7.583625148981809616e-03
1.020000000000000000e+02,-6.997414678335189819e-02,7.216081768274307251e-02,-4.645868018269538879e-02,5.953238159418106079e-02,6.324145197868347168e-02,5.150760710239410400e-02,-1.384930219501256943e-02,-1.161588542163372040e-02,7.085823919624090195e-03,6.909031886607408524e-03,7.599391508847475052e-03
1.030000000000000000e+02,-7.037518918514251709e-02,2.638661488890647888e-02,1.565945148468017578e-02,6.787734478712081909e-02,6.378733087331056595e-03,5.610562115907669067e-02,7.780033629387617111e-03,-2.531522652134299278e-03,6.821887101978063583e-03,6.914842408150434494e-03,7.660569157451391220e-03
1.040000000000000000e+02,-2.853986248373985291e-02,-4.708947613835334778e-02,6.054459139704704285e-02,2.898240089416503906e-02,-5.718255788087844849e-02,-3.933183383196592331e-03,2.237004600465297699e-02,6.961358711123466492e-03,6.765008904039859772e-03,6.999228615313768387e-03,7.637824863195419312e-03
1.050000000000000000e+02,4.933857172727584839e-02,-7.293263077735900879e-02,6.250049173831939697e-02,-5.502605438232421875e-02,-5.436441674828529358e-02,-4.872604459524154663e-02,2.939512394368648529e-02,1.406935043632984161e-02,6.814989726990461349e-03,6.928487680852413177e-03,7.620597258210182190e-03
1.060000000000000000e+02,7.459992915391921997e-02,-6.788133084774017334e-02,6.632277369499206543e-02,-6.696277856826782227e-02,-4.754441604018211365e-02,-4.541253298521041870e-02,3.458171337842941284e-02,2.011723816394805908e-02,6.706274114549160004e-03,6.879063788801431656e-03,7.610055617988109589e-03
1.070000000000000000e+02,6.882428377866744995e-02,-6.381423771381378174e-02,5.950294435024261475e-02,-5.740898847579956055e-02,-3.894834592938423157e-02,-4.023429006338119507e-02,3.930857405066490173e-02,2.279405668377876282e-02,6.870697718113660812e-03,6.870115175843238831e-03,7.675531320273876190e-03
1.080000000000000000e+02,7.070879638195037842e-02,2.440893324092030525e-03,-1.751142926514148712e-02,-5.468227341771125793e-02,4.939975682646036148e-03,-3.354379907250404358e-02,2.199798263609409332e-02,2.567962370812892914e-02,6.760354153811931610e-03,6.912646815180778503e-03,7.677066139876842499e-03
1.090000000000000000e+02,1.497347373515367508e-02,6.757082790136337280e-02,-6.784866005182266235e-02,-2.401021122932434082e-02,4.459365457296371460e-02,-8.061463944613933563e-03,-2.525673992931842804e-02,2.772770635783672333e-02,6.777868606150150299e-03,6.962978281080722809e-03,7.614974398165941238e-03
1.100000000000000000e+02,-6.454559415578842163e-02,6.884814053773880005e-02,-6.190180405974388123e-02,3.235775232315063477e-02,4.983314126729965210e-02,2.859842963516712189e-02,-3.719126060605049133e-02,2.287314087152481079e-02,6.776595953851938248e-03,6.943790242075920105e-03,7.682107388973236084e-03
1.110000000000000000e+02,-7.171124964952468872e-02,6.963127851486206055e-02,-5.596557632088661194e-02,5.781692266464233398e-02,5.605390295386314392e-02,3.940469026565551758e-02,-2.822997234761714935e-02,2.938338089734315872e-03,6.853723898530006409e-03,6.974118761718273163e-03,7.596871815621852875e-03
1.120000000000000000e+02,-7.095742970705032349e-02,7.438502460718154907e-02,-1.627270132303237915e-02,5.938774347305297852e-02,6.363704055547714233e-02,4.513211920857429504e-02,-1.681676693260669708e-02,-1.604752056300640106e-02,6.838415283709764481e-03,6.945135537534952164e-03,7.582670543342828751e-03
1.130000000000000000e+02,-6.719477474689483643e-02,7.333670277148485184e-03,4.488781467080116272e-02,7.051069289445877075e-02,9.695663116872310638e-03,5.522939935326576233e-02,7.008930202573537827e-03,-1.474885456264019012e-02,6.823946721851825714e-03,6.948044523596763611e-03,7.535807322710752487e-03
1.140000000000000000e+02,-4.758825059980154037e-03,-6.223741173744201660e-02,6.490160524845123291e-02,3.510243818163871765e-02,-5.537601187825202942e-02,4.317858442664146423e-02,2.282030880451202393e-02,-5.474875215440988541e-03,6.708475295454263687e-03,6.931642536073923111e-03,7.640981581062078476e-03
1.150000000000000000e+02,6.837768852710723877e-02,-6.986824423074722290e-02,6.219366937875747681e-02,-4.585646837949752808e-02,-5.428691953420639038e-02,-3.100078925490379333e-02,3.081269934773445129e-02,5.775161087512969971e-03,6.678299512714147568e-03,6.933740805834531784e-03,7.693813648074865341e-03
1.160000000000000000e+02,7.366055995225906372e-02,-6.800976395606994629e-02,7.005854696035385132e-02,-6.638916581869125366e-02,-4.763201624155044556e-02,-5.066919326782226562e-02,3.331605717539787292e-02,1.284703984856605530e-02,6.738460622727870941e-03,6.927111186087131500e-03,7.724645547568798065e-03
1.170000000000000000e+02,6.883102655410766602e-02,-6.436592340469360352e-02,4.357973486185073853e-02,-5.776141211390495300e-02,-3.741233795881271362e-02,-4.451248794794082642e-02,3.812752664089202881e-02,2.094260230660438538e-02,6.626527290791273117e-03,6.981390062719583511e-03,7.614438887685537338e-03
1.180000000000000000e+02,6.942015886306762695e-02,-1.915477588772773743e-02,-3.748529031872749329e-02,-5.426706746220588684e-02,1.107298489660024643e-02,-3.803040087223052979e-02,4.282993823289871216e-02,2.255860343575477600e-02,6.599735002964735031e-03,6.954737938940525055e-03,7.612768560647964478e-03
1.190000000000000000e+02,4.150886554270982742e-03,5.664268136024475098e-02,-6.892294436693191528e-02,-2.453457005321979523e-02,4.281241074204444885e-02,-2.935377508401870728e-02,-9.652279317378997803e-03,2.556188218295574188e-02,6.668675690889358521e-03,6.941820960491895676e-03,7.613237947225570679e-03
1.200000000000000000e+02,-6.698864698410034180e-02,6.924553215503692627e-02,-5.934661999344825745e-02,3.139345347881317139e-02,4.990410059690475464e-02,6.521657574921846390e-03,-3.894879296422004700e-02,2.786814607679843903e-02,6.735087372362613678e-03,6.914908066391944885e-03,7.667792029678821564e-03
1.210000000000000000e+02,-7.204177975654602051e-02,6.923372298479080200e-02,-5.277867242693901062e-02,5.711300671100616455e-02,5.742852389812469482e-02,3.243236243724822998e-02,-3.111623600125312805e-02,1.883843727409839630e-02,6.764928810298442841e-03,6.905995775014162064e-03,7.606145460158586502e-03
1.220000000000000000e+02,-7.059882581233978271e-02,7.198648154735565186e-02,3.785826032981276512e-03,6.014712527394294739e-02,6.227321922779083252e-02,4.189271479845046997e-02,-2.556326426565647125e-02,-6.377280689775943756e-03,6.761275231838226318e-03,6.872477941215038300e-03,7.620011921972036362e-03
1.230000000000000000e+02,-6.873586773872375488e-02,2.082630805671215057e-02,5.474631115794181824e-02,6.775286793708801270e-02,-5.748638883233070374e-03,4.753545299172401428e-02,-1.466085854917764664e-02,-2.080533653497695923e-02,6.806056015193462372e-03,6.933480966836214066e-03,7.583801168948411942e-03
1.240000000000000000e+02,-1.387705095112323761e-02,-5.273922532796859741e-02,6.258175522089004517e-02,4.203261435031890869e-02,-5.844675377011299133e-02,5.695928633213043213e-02,5.576469004154205322e-03,-1.511152926832437515e-02,6.751722190529108047e-03,6.983100436627864838e-03,7.566681131720542908e-03
1.250000000000000000e+02,6.674157828092575073e-02,-7.150549441576004028e-02,6.628929078578948975e-02,-3.365211188793182373e-02,-5.389743670821189880e-02,1.534101832658052444e-02,2.481670491397380829e-02,-9.030409855768084526e-04,6.696541793644428253e-03,7.020931225270032883e-03,7.699090521782636642e-03
1.260000000000000000e+02,7.221753895282745361e-02,-6.795220822095870972e-02,6.686475127935409546e-02,-6.741984933614730835e-02,-4.731954261660575867e-02,-4.567018896341323853e-02,3.171371668577194214e-02,9.183616377413272858e-03,6.805879529565572739e-03,6.951196584850549698e-03,7.602363359183073044e-03
1.270000000000000000e+02,7.066871225833892822e-02,-5.986953899264335632e-02,1.001983135938644409e-02,-5.975151434540748596e-02,-3.522868826985359192e-02,-4.726358503103256226e-02,3.592725843191146851e-02,1.650911010801792145e-02,6.759626325219869614e-03,6.961010396480560303e-03,7.626976817846298218e-03
1.280000000000000000e+02,5.224407091736793518e-02,2.164919115602970123e-02,-6.473738700151443481e-02,-5.510091409087181091e-02,3.924858756363391876e-03,-4.043548926711082458e-02,4.466382786631584167e-02,2.098026126623153687e-02,6.828963290899991989e-03,7.046302314847707748e-03,7.649926468729972839e-03

